First Dark Matter Search Results from the XENON1T Experiment

We report the first dark matter search results from XENON1T, a $\sim$2000-kg-target-mass dual-phase (liquid-gas) xenon time projection chamber in operation at the Laboratori Nazionali del Gran Sasso in Italy and the first ton-scale detector of this kind. The blinded search used 34.2 live days of data acquired between November 2016 and January 2017. Inside the (1042$\pm$12) kg fiducial mass and in the [5, 40] $\mathrm{keV}_{\mathrm{nr}}$ energy range of interest for WIMP dark matter searches, the electronic recoil background was $(1.93 \pm 0.25) \times 10^{-4}$ events/(kg $\times$ day $\times \mathrm{keV}_{\mathrm{ee}}$), the lowest ever achieved in a dark matter detector. A profile likelihood analysis shows that the data is consistent with the background-only hypothesis. We derive the most stringent exclusion limits on the spin-independent WIMP-nucleon interaction cross section for WIMP masses above 10 GeV/c${}^2$, with a minimum of 7.7 $\times 10^{-47}$ cm${}^2$ for 35-GeV/c${}^2$ WIMPs at 90% confidence level.

==> datapoints/ambe_nr.csv <==
cs1_pe,cs2_bottom_pe
3.0270993990902753,654.9239603148212
3.042452208615458,350.80872268301613
3.0645317490283333,474.0328652488229
3.0873004715824806,801.3106997588043
3.1125303761073866,266.8501578968004
3.113938884236063,846.7497968772761
3.124248523632218,359.37691219859664
3.139600578590219,342.43451528802217
3.1539178306528015,373.4375150810466
3.181249665969773,465.04580932288405
3.188095420660318,306.0808027034749
3.2114592991802056,208.5275907612709
3.257808338432824,222.16758897538983
3.259660005767529,432.74067351561257
3.2636486459782645,310.5164915035856
3.2805071802775387,624.1999208136308
3.2962163621695595,434.1241335722973
3.298630638847726,352.57567099152607
3.3029912338329837,348.8841050545592
3.3598772107307013,262.53401260961135
3.3601223527584807,471.66313669022907
3.372486526198486,636.3304558623067
3.407208585306762,406.33234126984365
3.430503041584359,340.480463283737
3.433633341009809,626.919569627195
3.4406954630594555,400.6038562084867
3.4451756279380277,343.922650199754
3.4530221064548527,357.8556601936605
3.467105122222989,274.85789596617207
3.4815182849569055,490.4570690282046
3.489545264048502,244.07084696420654
3.5119471456511633,313.7390563975285
3.514304765336533,190.65750096524215
3.519985298769427,186.26190464771156
3.5375757622962,532.574468107488
3.5415360499200688,410.76033917003593
3.5484699696583704,318.9115998838114
3.5564957786227183,167.15121292206953
3.5648191119437627,361.6563006620567
3.564855344668956,416.35780096822566
3.5748594706467713,614.9049701338722
3.5898217048888625,284.32071154598145
3.593094278651378,516.6529799064974
3.5939545711534038,251.0020254968635
3.6032765360223493,320.18207632186164
3.6063693465577273,466.6789892979511
3.6085096993990646,345.9758346651705
3.613181523045796,386.7937761200488
3.616731359051272,226.00718810068616
3.6204061023413203,434.50408557974913
3.6210976416303993,187.53520720714306
3.6408328405855173,466.8496867467336
3.6447890574559665,154.7092522145501
3.66729873535445,846.5672682836713
3.6686405485290265,276.1359642644296
3.684341284835,373.07798808306603
3.6870742829887604,375.9170373271281
3.69431621745386,635.4123654076042
3.7085917105318913,595.5807450638008
3.7315349175218557,419.98070715540706
3.7320409471098515,259.9747851583781
3.735993550932619,273.25719023318163
3.7635709254700487,179.95226018568124
3.7661214552301203,230.22788021287235
3.7726221110302163,368.55094703927045
3.7733232794377045,413.5719141585054
3.780779691701241,430.52654634058223
3.793033168779715,324.7958822754703
3.795172438388221,484.36385332964556
3.79595816334205,326.6457636155961
3.8040192594097277,486.80350421398737
3.805049268066057,287.87767052584985
3.8310846685613456,1081.3338655021112
3.8417737576684203,310.4220083531231
3.8461852429550163,226.59693447471926
3.8535027217453717,208.03968344051623
3.8549554964221215,481.1867186935316
3.8552488528966364,466.78403630788625
3.8762292412879162,139.14879960105213
3.8794252010268337,484.26059255658777
3.8811885687459835,247.16265679418262
3.8906758040796774,542.5914643911507
3.9065670332515765,393.9884608506322
3.9087143732164122,333.2934502079406
3.9142512284252007,354.9431627132889
3.916285262287147,296.97409624137873
3.919393991566494,628.7713796577713
3.9236078247654405,628.4120215571477
3.926294594469937,355.1788117875919
3.9271635258485276,500.95272182761084
3.9366279182104336,511.37401767001336
3.9469968751395186,484.8925120878847
3.956150139406418,451.3741099723581
3.957127403074878,512.6906434703535
3.959930561382805,388.6236409437447
3.972897801846983,148.75253789197853
3.984027157343519,301.2619318786909
3.9908400957453694,534.9910416985526
4.0240908773103,394.47851457565986
4.025457953603876,259.29780514654175
4.029292637455342,532.0686656233106
4.051242321097703,711.430273275511
4.057049878785051,294.83510736941304
4.059708391150679,252.1142621942259
4.064766165207516,362.9259998591855
4.066760949853574,410.14649399118593
4.0860445399527805,552.6559722804775
4.090742262095603,341.8153567886218
4.097343995513256,211.2920747956505
4.122462501640712,273.89513804826515
4.1285143210450315,306.57497786070144
4.1286140499719295,309.77331037490916
4.132336106525969,427.04296364858027
4.137941093607537,277.0540163688968
4.139088824116698,300.4219405425132
4.1459469730294245,413.7040267775119
4.147909875183586,359.0722847505635
4.162693524180327,510.4029133261406
4.164996206629439,368.81772981660515
4.168483217733495,432.0482037139281
4.169529006325263,503.9882348726499
4.177074001476484,300.5706760434808
4.184697309264607,569.7192584339209
4.193622383906586,252.53037492008974
4.2023175897874125,215.13235415252316
4.223710182808645,636.3397455783177
4.22412864543918,1050.8925837272022
4.225945597483644,357.320333534461
4.238429076001012,554.796026301376
4.2395296862437135,452.6086238223072
4.248850773636832,443.5560318138495
4.253967462963146,362.8600783746159
4.254968085007931,484.0266693698954
4.256660314356822,294.54306334259917
4.268929820380606,397.3965262702413
4.276600539292474,340.5839598520419
4.298821703670427,193.35658451282598
4.301438885604966,509.5939541158811
4.32496217548254,621.5969963222832
4.3331570523719165,367.8958627107432
4.339111884854759,496.45360908689673
4.349223238182844,252.12502136731624
4.350172649972819,250.43900343283906
4.351845323369275,565.4395336615174
4.363409899495309,279.2177746641437
4.381732183140684,266.2224038985179
4.403185038214588,274.9973296546806
4.403453230828376,404.6448057994067
4.409110942532095,477.58124285334384
4.411272567652077,446.31608917578416
4.42154657000799,437.5958971734704
4.424606704300828,253.77372739689258
4.428496353533546,471.46421460071315
4.435725548141647,749.8113764008611
4.437204506248236,344.0970928925918
4.438653811167967,379.4311645965835
4.449658363354274,366.46014236645294
4.450542345271003,467.01011960043377
4.451696974815746,122.44738768877342
4.459881938382949,545.6411573808031
4.463907375791365,347.1140514081099
4.470537945516298,260.19487527673834
4.476153052882637,414.0025755381334
4.480137138536122,290.22956895128607
4.480805330100054,488.6550540435758
4.489983020638078,178.4433407147716
4.499046925869266,324.6973536841458
4.507034425795439,696.9605076755233
4.526086729472553,485.5139881159558
4.538751717902414,511.66416244035275
4.539406322963259,257.1296541093352
4.544351407271165,423.93715429879296
4.5475692707029225,1220.4618607022446
4.557427169539409,610.9084904435234
4.574136328070608,227.94271298734347
4.575114790962118,480.3401677789514
4.581897123653647,344.8427970986827
4.5849027796691075,389.0074712386177
4.595549035633326,289.37692892951907
4.604425304440838,273.29564609708683
4.610657791240328,634.9418971665814
4.616804139288064,339.58714800850254
4.617761411179941,419.21472320009525
4.620495073433403,530.5859131188545
4.621532377684048,377.70558791005374
4.632149044423812,167.33427689599262
4.635910963713059,214.97984113148223
4.644746783510016,262.04520276417065
4.650295788076164,493.3824179596731
4.650598441426155,246.31955325560443
4.651868869499822,282.26837355262467
4.655621047204903,322.49866492712994
4.659007148848673,299.9721220285078
4.671955301411884,593.7712469426702
4.675297476794896,426.99053950853107
4.67739610438764,287.3289879324901
4.679862346846448,423.8272439797038
4.685435146121506,783.8989680915084
4.686323212276022,283.48363713434816
4.690228421262731,609.9796791306677
4.6929165272632645,280.33291749596856
4.698708376969421,320.7615061887362
4.69980533524199,513.8021165567843
4.700987482035089,423.2464717581777
4.713171954403151,475.14735702890175
4.730432402222618,282.74133063097975
4.734478613317634,470.5574874304386
4.739701328601484,462.46334439270385
4.747820768506017,417.2044519193961
4.747929979545631,295.5471401825441
4.748223829221843,685.9478472098365
4.75655377423621,742.7552609907392
4.761644723100517,334.4924555183491
4.763026558614172,421.30667355640054
4.766804187990601,687.4322739933715
4.769191188393961,411.9993772156691
4.774006902943228,1017.6226093411179
4.797100672680017,384.4912823449001
4.800735362330954,279.8222009433861
4.816417083485931,581.1701784493558
4.821382593339877,261.52736600763114
4.823708989784791,310.7625380876133
4.823995965172344,321.5350522809629
4.827036507791718,344.5928762438687
4.843355495367973,250.76511980237763
4.844193656889303,248.6601436826584
4.848751150529495,284.8610388824669
4.859701067101014,495.4632713706179
4.8730061730908005,562.3266588914906
4.8794065272113585,316.6124809823845
4.886885239900096,349.65960698693146
4.889079379198506,392.5083696982199
4.8951919762928355,306.40703568635814
4.902756961245643,230.21550870216657
4.904573281116882,643.064384588423
4.914548720477654,744.9792071988005
4.918602700764552,1374.8914671926907
4.922736518640647,327.2112019142215
4.947223656357551,423.5694325577615
4.949810031436755,326.87686817583864
4.9584370270066245,606.2794521410914
4.970414623962711,239.20477519959593
4.973843860187117,376.09181562228264
4.994089196317077,570.8721245403468
4.9969999264430385,369.3921894302546
4.999959739507176,273.6067201352942
5.001929751427383,276.28284345293343
5.0177625492453615,414.59502138629165
5.021067832107491,497.99060376322814
5.024350595363671,242.2714452594915
5.038082155631258,233.61883474279756
5.039089005045071,628.0798198775545
5.058179181487503,182.1512386040441
5.059095251323811,129.04277978467113
5.060093490844082,441.3928282758606
5.064531392377376,318.9266200139609
5.0666372117029255,337.9172493170566
5.069140806325208,569.1333572592183
5.071542731314821,485.2319979581262
5.080558501502992,758.4133988110347
5.0873183236201385,473.50070671168163
5.099287303903395,394.14493591231354
5.105927900617587,296.31456615521665
5.108700283200051,394.4810497499796
5.116764272487671,620.6514780245368
5.122648097219553,492.3356874082789
5.144191957971316,500.1734428379604
5.151714739247609,267.753529884507
5.1525176720573995,608.1129307360367
5.15535328445128,317.14519715974217
5.162515122791405,608.4533660612195
5.171171631734978,436.8288481433217
5.174115136209707,552.1814423005943
5.175551988402361,375.5792175771972
5.176928302801798,317.6141315774226
5.177217184230358,641.636839856203
5.1780767876208245,576.4966102217884
5.18223328446652,473.7708405798602
5.223035128967467,291.7165443899024
5.23684299086824,404.9123331429044
5.25153256664629,432.0721147255486
5.254474886644402,394.8522955274256
5.263178282053019,572.9620691035792
5.2715569515612515,490.644006517072
5.277984705549841,344.8188949101739
5.280450008547632,658.3838500823259
5.284012325142271,296.6576652617214
5.285402742836595,639.481512714431
5.286672204077206,286.77659302908427
5.28814949033756,573.2376611037641
5.290045615425697,345.5565181402024
5.293825041800915,396.35492392810653
5.298693242404511,382.9140766294511
5.3018049295532705,746.224881165091
5.303468383954481,489.0020544296527
5.308311035859333,274.3676204854909
5.316319665149422,218.21397856336068
5.321566707200077,227.97435319316074
5.342605988634489,409.65395591556717
5.357810894925024,518.2982187127208
5.3671863580382535,428.2233591212965
5.368751674958645,431.7830489319044
5.3824369237580925,565.9920005553128
5.382945092681183,460.1578592840786
5.385178224718402,378.7230068707296
5.386024984891037,584.1169007665815
5.386608447119215,358.6289660131996
5.387195431363324,469.6740592107505
5.3894891238804234,240.3923076722877
5.39402603556681,399.7869800735458
5.395898552884205,315.520072279388
5.399784672737724,488.1363962060675
5.407597104549495,441.1491719519314
5.414927138674102,443.1940890118121
5.423068107001711,525.1826014671174
5.424599109050234,154.16299244468445
5.434137000797705,404.47781496899535
5.4442630583764355,505.5375763678663
5.444747755655328,203.57887611520644
5.44521851643367,390.930555636775
5.45937609198063,846.4281535159377
5.464004302160902,443.5926393205715
5.46510681584266,352.2421551533546
5.481318767246535,315.4490700583837
5.499683992394125,454.79181751288843
5.502657732089659,372.75018129989155
5.514710463821984,594.0130185417114
5.5487684544343665,604.7174835515325
5.557401528765922,451.4844185495386
5.565386628662964,171.1518484167192
5.581882593048704,484.47836699097905
5.591412388633472,558.3787526103193
5.602999840837697,410.7756234698539
5.605242898460801,348.0046589513887
5.6121205183803795,562.913889938022
5.630045519356258,362.2770605293189
5.634995074535823,702.7035756548942
5.650715341951241,1466.3854636210256
5.651461204763137,286.0564274485663
5.657506890263477,485.82460243011946
5.660239662908111,543.9836895101834
5.6706412009882,550.2764680440453
5.672419700042724,502.754080271026
5.688315026122041,375.72378833400813
5.69095730949698,538.8911001243081
5.692742120316609,465.15228692979997
5.695189554925605,285.11027207215415
5.6996438613920475,383.49435358727237
5.700698053773522,887.6397155676167
5.7028444726961425,388.9301990587985
5.703454204320224,530.9764774151146
5.70549392631699,528.628721589403
5.710072633079562,165.5644373933677
5.711718351719583,475.1742072005854
5.716904877166712,310.8648867876943
5.733600681369126,314.8491951554098
5.735256711425677,389.47401745731617
5.740850401908574,247.2482371207847
5.755825465964563,486.9190571575612
5.761517313718514,385.7509793340457
5.762984850420821,468.9264798794953
5.765028568698426,243.07238318362138
5.770172321203745,314.83282185715603
5.77227222387711,549.2034810426767
5.77515320982792,373.2252114614634
5.776677573829602,390.2664813925889
5.789267199509311,477.1865281720108
5.796576806384451,351.55366504318806
5.809297791258587,186.90088814030264
5.812617951631864,432.6490758076078
5.812758098837662,374.51845709061075
5.8207178172405065,349.7716560604512
5.82724558546289,234.03285627536044
5.829688241566714,526.8345533770517
5.829960769101859,356.6643494166256
5.833126200502306,496.84080559238595
5.836270972703801,509.2738653343648
5.844372389099846,883.7805611980123
5.849483297735674,148.59260722186417
5.850960176060482,399.16645845201367
5.8519621541368,231.07894181729407
5.853847925994785,718.2189856376691
5.86235511734094,426.5181546443877
5.8664508411783345,443.3222135000192
5.8675992899438825,279.748481223496
5.871996803834179,483.4879577668468
5.872066439675564,787.0996861530732
5.874448889605418,357.9023703903733
5.878620774077319,328.4193886540982
5.895467588595693,279.3821490789025
5.897382174739789,637.5425333561878
5.900584914086608,281.3316745056541
5.920042857742715,446.0046841937135
5.924926238258337,1337.3360396741236
5.925333264247001,282.63937589244694
5.947804107475349,505.52727205828114
5.9601982663767785,429.3158971435036
5.967093002433899,249.073678877341
5.9694922357775795,446.1189616141094
5.969769747496002,506.8660988081742
5.974269081768625,273.6955182959765
5.974514463255787,273.46845782418035
5.975354959003653,318.0102418207486
5.9884789790014565,301.8007835943959
5.989196415364518,259.809231177171
6.0029351091230865,446.5883627961866
6.004324738773903,430.36508545144414
6.006937363177116,261.5003578376505
6.014839622986983,771.57873893213
6.016191862305391,494.70132573933546
6.017983275088113,163.4093029568882
6.02219142993323,570.9344543363085
6.025829308300558,491.4007480517377
6.028854911670578,188.36916858344395
6.034539562211194,665.073846047662
6.050949393256019,354.5103075382565
6.056233824402,534.4175290799017
6.062546533101454,336.76719565697493
6.0636270505358425,581.3892724248573
6.065227243376256,412.3793416538922
6.066375036010868,308.25641928014585
6.078050096846937,293.8413428290883
6.084551547333945,662.5970257625955
6.086710876282382,488.4538683900022
6.086857513663517,910.0178633061421
6.101460948148031,952.0770190590548
6.106477929727305,919.8019073198906
6.108561780006795,267.490364821603
6.120444160264697,191.56693528115832
6.121513032820303,222.956201045962
6.123588448340627,513.1807833482109
6.129716235508795,341.76853619700523
6.13374011172084,444.28661791375447
6.138457275016208,459.59059116811454
6.14457573188065,276.4102660528066
6.179954058496605,613.3318514920121
6.201722852052399,448.67667486120774
6.205903822296477,324.1836800910507
6.220164436436789,211.39652528489563
6.226879007706884,280.695701116882
6.228232848028199,1075.0542341952023
6.237969124556628,359.5336262321969
6.245703687837931,219.96108152642321
6.250725188540258,273.27032625717646
6.25733255158687,566.2660279214333
6.257973095527518,551.0718541955054
6.266421771031673,340.5474166346844
6.276238797290688,440.4836482862778
6.276848523714307,410.38868484811377
6.283186481196026,549.31602681489
6.293400951051353,308.2854739710598
6.296701549905492,302.07586066001016
6.301506371525875,267.3696616120265
6.306748969242221,509.08317621290524
6.306945939018078,361.0511103479161
6.316075363665817,790.7145937183756
6.318140279280101,289.6661141761494
6.327448103708093,353.1272802989205
6.3315216860744385,913.0997795161413
6.351319981981192,467.3603847872327
6.357516971900168,348.01604884332335
6.364848625734112,493.9290930375549
6.366558864700721,342.49514384297265
6.368508914821859,613.5903720775364
6.36857415887539,353.5408561432324
6.37404921753523,458.7981481848507
6.3849730294093945,622.1171775839368
6.387345995180908,663.8413883216846
6.389845372706475,162.93555855242204
6.401500348195697,299.178432770666
6.402908357824117,456.5222197595183
6.405317016952949,217.51803281921525
6.417779429459415,535.1637705563065
6.419902148339247,324.80896898472656
6.423837291900867,786.2361929500807
6.425495387356648,1278.6623665782022
6.431115444632752,465.2423330581995
6.431746493195533,397.24308812850336
6.436933596252231,528.5657494485275
6.439909677989249,447.8307879308305
6.454564196320263,669.9696751181882
6.472260197876494,534.329030579982
6.47227936664504,489.47837411491037
6.472399196900369,622.046158371639
6.474206647902292,443.5187239739066
6.4790367287529875,657.8247429068387
6.486343598831468,359.75353661690804
6.488265546846833,378.54694248841275
6.493847933766631,579.0785388433142
6.496216344230561,233.1877894438239
6.5018730876256825,438.191399328294
6.5037346017078335,446.4743406172447
6.513594274897514,329.79368201062795
6.51622196178414,483.0923520203408
6.523003238803369,480.1751470173843
6.526860087054104,332.6089899075709
6.527731366531043,363.7032516773797
6.551331518997927,1080.6029719630733
6.552135490509983,589.6563149488272
6.556056754246782,235.86599516617977
6.556386170131134,380.23202284487706
6.58047547993138,348.2756525047657
6.58535762256065,504.7796101893254
6.587239848494562,721.4860739092775
6.588316910300023,792.0894967099417
6.599573461031696,575.838035038613
6.614100409839182,892.0117794424226
6.617258046214829,322.82545127555505
6.625832963451785,437.9719932296401
6.639831027378136,467.5853410286896
6.644003361542445,399.202604517537
6.649877664251562,461.8330765202155
6.659341058636016,382.3307484338625
6.664976255908925,613.3975392667315
6.667957446792684,309.95096815723764
6.671110060295064,212.77489516005136
6.672539877707777,509.673902278418
6.678138301384024,411.86717255010103
6.685109452776146,448.05127501506433
6.685855041397275,486.19900216904193
6.6877220907013,317.9399996352794
6.69121102529607,525.4273697921482
6.691246129303352,245.5332597649452
6.692243087617271,220.26192844835415
6.701971657052297,578.5024686599476
6.704457439936959,545.1628866525833
6.704724429078681,306.21916213075133
6.719816317346044,381.85217618465816
6.736812801182509,238.6966901307213
6.762374827881899,344.7112613092482
6.7803851446252565,370.0367071432133
6.787035323641305,529.0934377302247
6.788666399420947,331.5267978772799
6.792358697629538,569.4892432898306
6.795999100843915,204.33495295289467
6.800437304537581,357.70099786259766
6.803454565568472,426.05820136460164
6.810055891911617,616.2263299224633
6.816683881379959,573.9428722935143
6.820928466352711,613.1358383734799
6.823410101631566,194.39414443053894
6.8268458559152805,289.1908441204701
6.829716056316045,244.01598103485682
6.836719498206634,609.1547514091094
6.853659260304994,364.17315279115326
6.859432233936218,222.55263976147558
6.865505185780421,320.2593935434349
6.86598930900567,654.6528498733192
6.868312032672748,196.81498136905137
6.875725461586967,498.89054453035953
6.883172889133618,569.6326125221551
6.887493565950535,335.4164849696344
6.88783616108509,384.5435757450155
6.902398061984059,467.666049835233
6.912588252137539,351.5028749367486
6.912842065003304,614.1197493914374
6.919141621560726,886.3299981396004
6.922418101259609,358.90052404444197
6.933107979805072,366.01201610548185
6.936714619197517,263.6467480491384
6.941822680100245,453.29727453626884
6.944194475489951,623.951842388472
6.959154651406038,404.4905699673051
6.962082481398568,385.9321013745342
6.972414184730724,410.8753054071023
6.977552469801026,597.7917077857561
6.980438699178194,661.6851200397745
6.983798105647679,664.2699730584072
6.9841590373840745,412.34949051244666
6.984572952231673,407.61029128349435
6.987046858253507,555.0043454191116
6.9944190724757505,252.70699504468232
6.9969227226166595,257.0478935294456
7.000983323020932,500.8292090438007
7.023791382686795,311.190624135674
7.030569826457622,453.0104511364711
7.036858346594727,552.8358710413495
7.037817674182634,294.51420698854497
7.045667750760288,362.7282980530773
7.045933845583875,586.0266024466767
7.067872207650964,716.8004887289953
7.086566867937506,1454.4315278228344
7.090476498700582,917.5459241134357
7.09154961855802,436.8936549258864
7.093771026722493,605.9328221588214
7.097967994659484,143.9424922876347
7.099665185987078,709.0284268853068
7.134077106153086,597.9968535729735
7.144885836428443,614.1061118818094
7.157254632249135,438.5911760417257
7.161341635436656,542.1664351568962
7.172865079120129,649.903091363615
7.185304022110017,950.1176097482264
7.19345813746196,741.8610323541695
7.196813603421447,256.747217532438
7.198518345618879,366.95836054815555
7.209780516022647,265.5631634891083
7.224119322364686,604.6567502074623
7.226966400896629,563.641087826251
7.226975105239006,358.9042013090334
7.227467836953224,683.2494672247467
7.229061359980733,426.1544736298027
7.230378573992311,681.297122875895
7.2535554966289055,416.58379010135576
7.265584952247991,511.1273292773141
7.268775721737313,340.4729056837846
7.275619611081993,240.466564232554
7.277048795312339,333.9775884022762
7.283463938809746,412.22599458377414
7.286056722685316,258.9404360527588
7.30356364380475,511.63045493657904
7.311057628738979,802.2965476836116
7.311860046435527,176.14174399416447
7.31301094464493,606.9166764961127
7.319979235251282,389.42947858360657
7.321957120649586,643.6151491075694
7.328839944249239,544.2875937776487
7.331311838789304,343.1660763610363
7.334282159553993,811.9171179862263
7.337738181744498,524.5486783225809
7.340008165373604,263.05275869530755
7.346906610238534,302.10354468163985
7.351882036734253,404.6387538348519
7.354171433079841,361.0711074051405
7.357556333564418,504.6774630695212
7.3624556088938675,245.97137252857985
7.37825447449211,477.25777011825977
7.383022854572459,351.3471470768509
7.389683695097688,552.1143723598041
7.398416546775707,569.640370380961
7.412557266535828,618.4624702073302
7.415547390221491,846.3182542843277
7.4158243356837374,647.9508435528003
7.421501640453926,399.8720987050763
7.428001061290956,436.21238314766657
7.437391110360863,436.710126429975
7.442373830795987,774.6677635801653
7.456029625416477,295.6936223074758
7.456549954637694,954.8300258027427
7.461544721478674,399.35150875263986
7.466093378253902,424.7059538274306
7.485453070701396,319.1791672059641
7.48871051326455,366.9114502910246
7.491219085006094,1326.8593060621595
7.500920172041333,368.1980429138348
7.509456159819365,503.74379629590743
7.5241857072202265,380.4031538943546
7.526920682519346,212.04138110266115
7.5333130837385625,394.38226843414895
7.549462610275896,324.68484352675836
7.553698526914445,399.00070878478004
7.557966633066087,419.26626129858903
7.559502319786418,362.48432584556883
7.5638209250361115,339.7557416592926
7.5660967129082906,543.9909337706258
7.575188150373151,490.299124066334
7.577894008565579,490.1398442231703
7.586704798749508,370.07060913928973
7.591378098883922,582.705702728381
7.594115622920754,422.6000751145869
7.595048914129791,251.7830102867097
7.605468909235583,448.55081921733125
7.608778466500439,340.0025972624448
7.609455820702777,536.7213255413268
7.609710299090295,344.15822776475676
7.620170635298791,901.0806608046527
7.621754040758788,458.84364353925264
7.631090073745838,587.6439830487943
7.631718740194742,424.42484092004713
7.649138992128826,209.91298763103717
7.650381427476532,310.68867201185157
7.663584788722574,459.1407848550911
7.670210115550276,344.72270287743004
7.682343283533555,762.5702623709221
7.690224345246975,417.43328532728395
7.699351429900048,428.13041150736024
7.7200014985282905,350.5293920126665
7.72756961763946,277.05264818516946
7.729793635056694,730.9436361564834
7.7301485965807615,197.22251165375732
7.730823779012326,425.11921899103277
7.74696350639249,1630.7416827899206
7.7658649261610435,353.9555173887428
7.768064212675142,200.57120605612513
7.771405205392398,591.9522088721399
7.7786061063740135,478.5042452439197
7.779003906286164,728.639509081102
7.7973149562552635,1059.3140695435375
7.809718827267034,266.81414101275186
7.810494324099011,732.7914732733138
7.814097848152812,603.0315028651124
7.818628660288994,493.87757935991567
7.824340090173791,400.3254609182614
7.8259151091425565,954.0148989324001
7.827071460427646,360.5650346825891
7.82751947866393,541.2831655109811
7.828484613652051,404.26826304892137
7.845082709895564,372.29712876084375
7.849041486850638,242.8735862114691
7.849236069193239,664.8966443529353
7.8560237965723445,725.6784403708922
7.861356899263114,754.6626916001974
7.864514441670963,311.94256320163424
7.880978146224152,359.33784669978945
7.8810942778595745,1142.915878914305
7.881303711492933,232.1821857596778
7.882753558286936,578.5807826952322
7.883580644132508,500.1158109547829
7.888218508421971,509.69487106898197
7.892733442926101,524.1793274957427
7.893233402214207,506.89528655405337
7.911565184508618,414.0312128090262
7.916816009898753,548.8795699158475
7.916877181249447,456.26390573646194
7.921829209186853,730.0278122630992
7.9223483527079,832.7473493435275
7.932867047162404,379.5172869689674
7.9349368651237455,599.1704623155841
7.94080211657905,443.7971422340655
7.941227627867249,837.04866034494
7.941396339825701,462.89907118163165
7.944355713980258,427.79751695760694
7.946517307986483,678.8481789623926
7.967257411482365,599.2991202033435
7.9698527303633,440.0275786717853
7.980490482693142,498.70598400471874
7.985371729717372,242.28839041115776
7.985591362572507,227.7161965573895
7.993358691771988,661.4682399225977
7.993418435190449,924.4843295466928
8.002995185580119,376.7223872858978
8.00887438088921,431.4446948368189
8.020969059341155,317.1979174213535
8.032920764409027,407.4882948915417
8.041012343117814,282.8491832541766
8.053004863358353,387.36174575649915
8.055493877851973,735.0946885636301
8.062949623891484,565.1731929197396
8.067540575667863,426.108880041657
8.075340033341377,747.1274913818016
8.094487039524893,660.4512986703608
8.094828535199099,389.9638817762302
8.097689836622806,719.4919376029645
8.122665103665724,373.3871161243024
8.124041419906746,535.9117593537615
8.127348145278575,555.4448368195301
8.132085404544341,751.9613255509893
8.139951216646523,266.6583650493686
8.14208174373698,368.6812543511106
8.143364162417924,195.85972228222616
8.146683340746677,201.1833946203453
8.157690474091282,526.993950979161
8.170644458260654,602.3525360386246
8.182436235883245,671.4123710668314
8.185140741107375,1181.2988439707372
8.189759673164758,484.11159812170473
8.189932174262765,399.65618309492714
8.190799277079691,339.68946936698603
8.194913687837584,302.6428344864243
8.200966803928281,780.6546520041919
8.202103678520643,613.7553478405167
8.202136411876381,220.4321219673425
8.206376827875772,529.8249151965161
8.211037945156363,531.1131055055945
8.214242835353616,417.7112046351352
8.221586735706524,394.49925665218376
8.23129757824745,331.7080981237241
8.23914642399086,268.9113586523057
8.259460741659609,448.8841593134362
8.269150875000548,1135.2894998107856
8.285600910501216,366.9015303709541
8.293135204864882,782.1126741297905
8.306267622330665,459.913766755373
8.31089180544177,322.6727029614925
8.318643331210751,388.6931961142652
8.319408177431455,407.3366358364028
8.323212167348856,350.73607362794564
8.32463656937341,405.48328794138615
8.329734586953634,320.85915208195246
8.329781745274545,469.5888944737746
8.330845306511947,340.0848640155044
8.334178848530485,532.3634080258948
8.335653141064086,343.47781134925987
8.348841023016746,777.0524678938884
8.357478673518926,237.3537850006571
8.360197888984658,341.97367659217366
8.361545866545839,510.78652353107674
8.36950057843842,864.2912196340305
8.373716101694754,642.0636222781967
8.375738371160537,304.4303883412497
8.379512699929137,584.3006158361902
8.383404945559391,376.942951738763
8.389450903021952,576.2688878175167
8.391352974116273,648.3596876890645
8.395314644150915,938.2440107463033
8.398815726666044,440.91334001812965
8.429625297205973,748.5502774234475
8.44099467371683,180.6444261126732
8.443773816107296,325.2362304470582
8.447182327672635,163.13885007407532
8.447793159697994,766.6299839637207
8.46115097143138,508.843894516171
8.4650274975412,456.4028491690733
8.470324583532545,242.12054694804098
8.492295408498762,449.5846440937029
8.503717546075848,321.32431285529236
8.506893945010233,336.20842922089975
8.5137781233434,601.5576076766611
8.522089586441552,682.1516802126811
8.525702251429493,377.4805991880832
8.531520966890866,332.1464309953759
8.540026955523501,336.6438012044669
8.545037222855228,407.4754170483792
8.550292404864308,709.0064193772806
8.551404503084996,503.93440299509797
8.551987723585967,597.3927443749658
8.552857458818664,342.75889765096616
8.568228375894478,490.0874987579478
8.580853669943053,714.8570410798026
8.58579149351101,477.4250681237869
8.595607779773218,633.857408605866
8.614569925907745,773.9292553675813
8.631999451914453,473.2452842733025
8.63980537336306,252.0430583674671
8.650991111299163,895.1032092251248
8.651627701592133,504.4668059559343
8.65986739550209,830.1897848339415
8.664848320231613,1214.4985931251176
8.66798391950715,410.84436312778416
8.672090679666212,557.4746659708492
8.679496176115777,592.7638853834035
8.679974599581044,383.80987892070857
8.680081897019136,321.14313237753674
8.697067510607553,403.45779851286505
8.69807255032498,468.56045086736907
8.700234086237515,642.8991719764641
8.70255893323565,264.52818680179763
8.707585086040126,344.60081364988224
8.716168817103608,419.85638016211703
8.742320602863742,380.80636144710166
8.752618422863804,320.1897958900739
8.754181374460131,473.66816095483654
8.755821338199894,365.01700126495075
8.765052490413723,449.8310341324944
8.766273017875506,706.7440027701199
8.77484512445153,436.66735807449516
8.776510115722147,699.2111815242615
8.794583129256694,344.78123097015714
8.819230989954349,650.5925930957354
8.82184757444793,247.4724586875397
8.82746920608895,451.56960410745575
8.83003084616496,552.4889640949125
8.834076706750807,521.3521935616798
8.850628656489562,395.13241566404304
8.852011751076134,523.3975485156949
8.870062504769976,415.1063105584976
8.876230332932835,1277.3016747689771
8.876397536922696,439.5783183839752
8.877918041368503,545.3983556317088
8.881304753334007,332.91871073030353
8.884078188859235,656.7268330598881
8.90108306637228,898.3605833586881
8.904844879665006,363.3678322985113
8.911962096169418,407.0977602546176
8.912562317739003,1519.9947182603628
8.925197787437128,464.25383523912353
8.931272909441986,591.4563546515161
8.936534036938156,329.9866315434842
8.938722301150165,615.1499153456351
8.941590657449296,459.2572384945552
8.945820599125,261.5378079153987
8.946122585451803,798.957522524516
8.961552576387021,537.1472568044624
8.977720578856747,273.48239067445985
8.978260892613775,447.79955439261977
8.981063465147486,800.8436483545371
8.989366659323878,352.8682968736552
8.989978917288681,508.04800035377895
8.992529005583833,919.2108336394372
8.997171554599959,527.1707421843001
9.010790316889938,547.0254885120245
9.014925857753724,331.2714767542963
9.019372386481791,647.675968388301
9.024296474729681,736.1163087437801
9.03173408914813,420.4043406425772
9.0364083971549,224.96162544958958
9.037004093999542,367.492206781442
9.03928041211293,546.0350761154521
9.039868946873128,297.53878411129705
9.040644598548624,1258.8871262976118
9.04155881011036,674.8904924213135
9.041863370753845,255.74405917994312
9.04490785817734,328.5473618838761
9.0595518343369,695.1810171121406
9.065361523691308,722.482638272127
9.076000239422683,558.4236372483534
9.078298249735724,1007.5359943076598
9.089976001899686,304.1006236544344
9.09775977697791,481.74650722654286
9.09965297489805,412.9739007112089
9.10346966387442,505.9045477272019
9.103739228964514,779.5192709939469
9.12040992533548,539.7163340978872
9.138465949122065,523.2109417456695
9.143162972132359,749.4886711702712
9.144798991205278,492.3885385719864
9.146460588399123,455.3820364306899
9.152248224077084,446.3939137355471
9.157423161685529,526.9766087939568
9.169842375735357,652.6778661200208
9.180865594410761,385.5149067321752
9.184975039792107,548.0853037454981
9.189636447637895,580.7817076290363
9.20998046260138,396.8061269745852
9.210742670962588,447.8532781519651
9.213037722581248,391.33277450636035
9.220162116754466,403.55953999846207
9.227918161152502,668.9224626631313
9.229104918960786,527.8180707762737
9.238406150452647,496.6243734354367
9.25402272382064,838.5200686997177
9.258184632432858,427.5313024071218
9.260532337938571,452.80761834219817
9.262952112518178,994.987180101662
9.26498746942184,460.6159776520042
9.272476090584234,427.7893681821239
9.284000636387475,417.21205698930805
9.29271198170693,760.7850114748871
9.294845100316707,319.4177840515559
9.29603987048722,753.3135623008012
9.301325602359611,349.4091463509148
9.30799184728528,550.2687164102591
9.315517897704012,775.4988214740262
9.322388158344665,543.5497938715112
9.329630530303348,263.7152514132432
9.331729678087868,463.405124944451
9.339471751766268,779.4336836249316
9.341799753050623,337.3971065681637
9.347348852308244,727.8557584384986
9.350725734309322,528.2418436813192
9.353135872708663,487.9909439931778
9.357804682862252,804.0138598254314
9.363020239385264,538.1535514360811
9.380519776561414,461.0431959086567
9.382591058035814,862.9676722392284
9.384300853147238,431.9303448673683
9.387374716458794,347.65096524674243
9.388030558583807,977.141087328942
9.388693211396458,705.2012372778563
9.389954888371904,637.4214989151146
9.392380101853917,413.75172971667433
9.393702341579399,338.39308054613286
9.39924421279386,219.31788967425268
9.409596346134322,399.90292077944713
9.409888054393377,141.20434349607328
9.427001047068075,597.5956730956816
9.42851817634039,554.8532326707257
9.433332284280368,1947.071444584104
9.436754996788295,994.4173866194384
9.43872383890374,611.4443911483897
9.440794347691735,810.7824913641861
9.469847008276247,339.42395440523063
9.475627695552475,570.9427921695699
9.476443957563333,598.7639698963347
9.48031279172028,479.77612605411844
9.493782647920057,674.3278786168264
9.50921754970068,765.8980236230306
9.514366775852068,552.677635493736
9.521849060169188,452.5057597858229
9.536932020854806,546.7449923468921
9.542351510773983,829.7205696921352
9.543340524274754,335.8085867486041
9.54356393702443,325.3681104048694
9.544217246622054,374.9077729541047
9.566217834155054,340.35193965540674
9.570870525910323,609.8927123003921
9.571462921374575,538.4580991514005
9.581226563768723,715.3645688689827
9.605753806956272,428.29013655998057
9.609693883874684,273.58295963778477
9.613917549891653,622.9714168815269
9.624667902148758,976.8944638420095
9.638709916451717,381.9374653906203
9.650720955703491,670.8976122780545
9.658961059409819,713.9872241122382
9.664478213717928,429.1364842182645
9.693887573245092,756.5477293558426
9.702402047863984,464.494493316607
9.710762722896106,597.5018364697885
9.713988639510262,465.1592430102988
9.714903625116392,773.9500406618708
9.721392653784278,419.5265720977851
9.72919267756538,327.0483292999996
9.731337675143322,106.33180240716713
9.732131260764731,834.4988228824548
9.74322701329038,355.7562737616904
9.746311016649486,343.66103243695954
9.74662173406574,638.5742785700932
9.749173435852867,645.2123708415904
9.751345034831047,458.5291565708471
9.751914999625114,534.3126967085911
9.752562255453995,636.7604301719575
9.75718527967274,676.0376795013102
9.75938335621322,267.3184006831498
9.764940330455147,559.3047776735339
9.76977550535537,535.3055315145251
9.772070195050446,554.5828517471691
9.781493695447807,585.6614276954124
9.781718999322209,591.0944488845269
9.787668389822386,353.3116347110242
9.800612736009384,264.4608088300043
9.819021569298911,311.00307002954503
9.844640529681897,375.0124889771078
9.84719309848981,187.73134544436567
9.848707378528161,453.3615366884669
9.849090467595374,407.28323934621784
9.869192956020242,676.3983396272728
9.872445611774765,428.06567740701394
9.890151412802425,553.2857948821486
9.891730437815568,396.8233451524927
9.913711040551561,656.9499826514218
9.915307903783628,312.8379605967469
9.922234858532363,471.52843017353354
9.932200209748544,636.0555033172803
9.932342615613834,260.8402854558085
9.937278920811764,565.921137009426
9.94008438165747,791.3505946276459
9.945263958044052,517.1212173653154
9.951187317662516,691.9401395210131
9.959286627143683,195.67663260196295
9.967960667501757,638.2717964106288
9.979573367082082,612.6612612496891
9.98600621059802,486.5280188977771
9.989032862794375,700.1049529272829
10.003303292960481,477.83587931033713
10.01438899128516,392.0329101260896
10.017368732885075,453.816971653518
10.024401639350799,726.8232042438799
10.034069685186523,446.9393442037398
10.03617881293701,371.38888749943914
10.042555895818396,685.6359303128561
10.043293478794567,504.4275653544534
10.043475400818124,272.06152397648043
10.044334620531117,792.5062921198675
10.05107808730088,584.5183539104836
10.052764316042783,805.9596372426511
10.066327048381822,1714.1590911756607
10.07308464755397,338.4363742587214
10.075880861571477,681.992362010888
10.10734863572577,449.6512820996953
10.108000011032345,1265.0070299114914
10.110479169797372,285.523623032414
10.111129216517384,894.4456998472367
10.120150007253415,1240.4059209449933
10.131346270865606,513.2840416338447
10.151713700261098,168.76518121043554
10.162451631643307,465.8536644882137
10.162780762023544,670.5522007082823
10.163930200337745,440.5646808998912
10.1647992509603,686.91684646866
10.16516198948193,777.5226669220893
10.17167422654478,562.0358601318131
10.172363494425213,258.03139852841684
10.182371495650386,583.9648631135358
10.197219880303237,507.55975680082514
10.197564504570664,691.9790588859051
10.207153036001614,262.48666316543773
10.214031260303045,636.138675018103
10.22309876257134,679.9331889086403
10.224099025123508,567.924440763917
10.229133204481627,237.54070958871816
10.238753628296536,657.2559814363021
10.239480628888202,625.8935085189353
10.247353820480043,300.20612550482366
10.25233158130419,520.4573165180957
10.253869996626577,309.63817337960813
10.264201028478794,381.48942454299265
10.266657035838762,285.1842749571747
10.283379589445929,734.4205048498725
10.292515639919714,378.6941651929326
10.301821057956886,538.2607296491695
10.313889926257389,335.8251057043652
10.321075267511787,423.545912391065
10.321897138259942,710.6053665627951
10.334558286963329,1283.5669223560549
10.33692783211518,502.79389661031513
10.347560665227206,540.3804018923796
10.347883665953418,387.3386167864097
10.359123676335003,465.0077780646364
10.366088381688655,1014.3346679454118
10.367005698968569,620.7865198898057
10.370678995953654,726.7273282099444
10.380768687620048,983.1419604862209
10.38377860086348,408.5864038038753
10.41019511209629,453.0762796081963
10.414918804661284,493.88004042003683
10.417818740380085,513.5887390494486
10.433837553444846,469.98332630751867
10.437496686887243,1251.0398893860602
10.467997929424541,352.94456845697994
10.47339812804671,950.2990625790961
10.478525702284855,645.2660709802093
10.482769719891394,492.43050385775007
10.508380531198327,465.3472123691483
10.519537188946288,449.0072635388316
10.528677909434919,729.5282571176713
10.530743552640843,702.2037903758771
10.535889924673143,597.4508848764451
10.547070523722937,472.4822599730373
10.561882851067821,488.8202748062568
10.563345024975206,640.5858362300607
10.57011534472872,918.6410040230899
10.572794417179466,708.3374509682488
10.605562003385046,621.341577120357
10.606424548485904,847.6067294840666
10.62621109690781,262.8133857396638
10.636183380433408,568.5389136713686
10.642546276005419,617.0534841197413
10.64348306202919,341.1011959363589
10.649377684549108,814.9590474317156
10.649994007689543,405.0373693076241
10.650208861310603,597.6740750813221
10.663627013037512,458.3976064789936
10.664440534573032,825.5135581698988
10.72012365351867,437.4173111562174
10.749236956551158,1093.5550850106963
10.76762114919893,398.76119618913884
10.77942662149212,546.3846276392995
10.80192409052961,430.93984098931145
10.806541505536188,528.5622759953781
10.808057687778273,212.46305893705667
10.810140213288832,518.230252441654
10.810652674565063,529.5051831289463
10.819338234439442,375.07401648954504
10.819457581803817,537.9543004463688
10.827269496810231,369.6525426382917
10.83354892514194,787.4927571034776
10.844598640593858,659.187204569238
10.84493179742276,764.0057802988048
10.850288602454384,580.5623970167849
10.874975032034854,678.8837428035994
10.880645258053391,854.9953778565987
10.890719008255246,325.7041547402303
10.898882562896233,521.0666558509976
10.915467021379527,591.0617938788964
10.922695017546175,458.2424282672006
10.922767514933525,526.319642444814
10.942497164358883,626.2575156444585
10.942900351779826,591.9693074026495
10.946038110385302,292.12664247272824
10.970765582122112,471.44789429455983
10.977618457399217,743.2186108843553
10.98107077169061,1082.526541991309
11.006547572814497,510.6298455418189
11.007482772357662,328.7893184015133
11.013527652773973,702.6674187487357
11.043537145893367,774.0152000748147
11.05218578992418,780.9973318915146
11.058034907485307,700.8684825468163
11.061650016159376,307.72285706116344
11.06219537135803,382.41709717339563
11.064601170935816,841.1871067379285
11.066117862185138,958.5165810443167
11.08257283973171,239.91109698677343
11.094211497416836,942.1136647463691
11.09860220167684,500.43336776935985
11.101508400379885,549.7502521359532
11.143074218693982,556.5140403329044
11.149908549723705,753.5304335866092
11.149981761781191,553.4934735538224
11.163008141531918,364.85104040637344
11.167254768003659,524.4089174768275
11.175764268123203,250.3472086745462
11.180528971615331,855.2493775398725
11.188626610665551,296.04450162893613
11.197045579557653,344.4174371481649
11.202102841423198,947.2861937293309
11.213054166303209,578.752074700887
11.217140135729323,569.8510550166561
11.239098636661993,343.1429029553513
11.261477097794,597.2500321965423
11.264087156738356,1020.9848004401317
11.314194996212848,715.7816789786441
11.338129760871425,434.19081855154496
11.366886258132638,687.7610957731052
11.368501472830701,367.8556612200358
11.381165192964374,412.7075142516836
11.395419453616682,472.54954152392224
11.40066057613069,814.0376914517122
11.410462057333234,468.7405666146733
11.413608141302234,394.2062543846644
11.414976229394938,904.5847245853912
11.41991592136037,288.94647560287956
11.426509218637364,688.4069132417198
11.432817866374648,300.92330078625315
11.4345901324225,386.0378615721692
11.461130998152385,563.3786586667521
11.477817406317854,191.75451609704274
11.490875585441245,843.195313767861
11.508697599893367,254.29798794673593
11.51031206633479,392.8570194908312
11.514007648489269,469.63738359586705
11.518316225976719,597.097769722529
11.520334087967512,506.2635149694469
11.53172462672029,332.14583896564886
11.536058933581671,605.135868198792
11.547397881030292,383.1338430036069
11.547797209806276,623.0396820112101
11.555141303779237,687.6012674370436
11.556797179384432,220.8685311039677
11.563662983532254,1418.1253234658966
11.576152625494274,514.8822211830748
11.602239384580798,346.06862484889734
11.612694182945972,296.12046031211435
11.618756751776004,592.617713857203
11.627468621118169,775.0362981786351
11.631645111002001,1188.993359243767
11.639660032793472,544.3574463598509
11.644733455634196,263.3178787238983
11.645292984660955,568.5885868991804
11.650563306197057,645.9128381958665
11.651474587991743,786.6230777193213
11.651892805815805,334.73230224207725
11.653966690751076,507.2824246098523
11.709284155238493,224.06203944265565
11.711960507237677,1398.9737545678488
11.712811836475794,631.6579049203921
11.719871230428907,807.1724997513417
11.720105725759822,341.36061545080724
11.72131747631181,666.4238154546123
11.740106862272341,794.0874954715285
11.744566715591418,216.8754136458579
11.74591693062905,727.6802978496294
11.757749478081791,341.07758301531135
11.759038112988037,536.6504464013764
11.80738225332334,206.5150360201264
11.833093196675463,621.7470115852293
11.843613570100217,401.1991685477328
11.848950713741488,762.4895650306486
11.849694622071752,1045.4533697341076
11.85772440685082,683.4436877075694
11.864853644209234,736.7444164730639
11.866933555548712,594.5868185423426
11.87616160932231,397.83802121220646
11.886237116272525,1165.825262563668
11.907742363428042,495.6223694788599
11.908794846242245,272.9688471970201
11.921859429333608,390.95191712884713
11.922807531019771,520.97358067173
11.943256294825005,800.6333952781251
11.961176877907747,568.3859287272186
11.974214164721388,420.62038863207846
11.976234708450193,650.6550141272087
11.977381229015407,749.1318642337037
11.98599875599075,528.2497054348405
11.99739705091281,241.9004083616273
11.999698372798662,653.5165920917087
12.038289402435964,657.4387123858431
12.038629161588688,1008.4993382414597
12.046641423114465,634.3549686201535
12.04694550527529,829.4418483421059
12.055134947463557,793.8653015623353
12.079829097990682,582.3711287066229
12.083808839630137,444.48193922190956
12.106953030668592,835.7150503245738
12.109394970135213,562.3684230043674
12.109782742653579,632.8533197911274
12.113249799259393,678.0904465109747
12.116947867096997,477.45303956572985
12.140294615793437,530.3695076603267
12.155085948031228,385.7385651591201
12.157729764517626,611.081392805426
12.171840949028933,818.3227169791452
12.185141628610154,316.6103298392756
12.18545332083977,894.3894475663494
12.213007395480872,531.5850939278113
12.215381395859026,799.6012355233962
12.227743842703944,821.1837792723574
12.229233625703955,537.3354721099814
12.25393698877349,707.3778730179409
12.257346106508749,664.2702981808503
12.274212913442398,762.8730642463241
12.274301641141392,522.8937904392991
12.283133186766804,253.80901647159467
12.28979368550415,490.1837901604202
12.29309362923118,704.6512718305638
12.297416519729722,722.6162129592725
12.306251559475413,420.7850859332299
12.324031582914813,797.8287197332728
12.324420564425964,1396.8679184074174
12.343099300684457,563.0447511048574
12.347996414584827,851.7765336051974
12.365727427711818,577.6510689670331
12.374956800714017,768.920419562708
12.381966322489916,589.0708287852623
12.403785979566578,520.3340651861694
12.405096842458079,424.48207303888813
12.416486734848945,521.3488736518673
12.419587601807052,1255.7806939730024
12.42477392010369,1159.510198285493
12.424897890757961,1099.0813021072483
12.431884052116402,453.4578519584934
12.452481202540184,522.6800427305775
12.47114946836382,787.8352684190168
12.475728738472412,578.5956167344488
12.492256303856266,675.7947347616127
12.495593497864206,324.6508763223795
12.515600601252459,1045.931224076143
12.526115518248389,311.08797644476135
12.533416486628823,889.8887523433007
12.555979225381805,807.9117396793843
12.5645316896356,1081.731146805281
12.566998537043617,478.4557528864862
12.57657609529872,624.6742279373975
12.577745182014723,274.27104050987856
12.60253608953525,929.3774782501094
12.604174338169287,282.19476705909113
12.607772403783883,672.9376840250221
12.6123623079759,1055.1533291518972
12.614758472252333,549.1772274851415
12.617099061239742,1033.9507435397654
12.6238723530887,773.6901177316516
12.624770566489588,376.80704166601964
12.63314091583743,495.1689132812833
12.641155201143079,366.97362517268476
12.647844842247537,682.6523889814462
12.683485451807428,433.1786033010854
12.6843273272641,873.8253955255595
12.692567197586072,754.4746713095014
12.697007461903127,870.6940456997955
12.707346888838401,543.2434522863837
12.71510853594566,698.6519324431034
12.718869004672229,1085.1041678681831
12.742266803319637,595.8723585539154
12.742971817121088,651.2342297376442
12.748241517208726,307.45263028934585
12.757787065155298,780.8420709586434
12.77855880196796,410.8010650452744
12.785556129616111,847.0837350385057
12.817635213778885,504.8843287068883
12.819489461435296,718.5113358988598
12.827976510797043,446.52178865306064
12.831387307714408,712.0331405737472
12.835405799986574,722.6477229875206
12.872311119960216,455.44255283593594
12.873851329845138,696.6837758688871
12.888690990960413,710.9450114416112
12.903022384666201,924.5517549968263
12.905162541657774,669.2977515778673
12.937481618333607,1389.6681471119539
12.944016967874632,515.5097306163456
12.951839435079933,753.8458732647374
12.955308365025871,1598.4057595466093
12.96265439840704,873.5739126006926
12.971954906128417,1159.8327029988927
12.97885964945658,636.7047786324229
12.99703986309089,838.3998446306323
13.01147637594056,558.0862705010711
13.028201109284282,622.0174911558406
13.029245834196104,613.0462286811245
13.033766948778975,744.1291853981852
13.036398541786582,607.4324606414435
13.036470624019557,706.8358803872085
13.044920403663127,1140.2046171031484
13.048485234418195,704.3851158327169
13.051538046813903,764.8295410546316
13.063889510910144,399.3900249938789
13.075451060411467,789.9129082719985
13.108907322284722,537.0063623531363
13.122648644791752,824.2909309294238
13.129693127298196,544.8182321802535
13.136137509219225,626.7554412454275
13.138999593080143,407.75479635619513
13.139990453464634,680.7748062481211
13.142445619436444,602.9827016224689
13.1479425887851,574.5388267785602
13.158133212831217,1621.5209302508201
13.162537886355494,656.5268649959906
13.177269422418703,783.2778467494853
13.178977831261818,505.2017536781153
13.179234504295323,803.7902891402917
13.180432431515783,518.9633251898395
13.188340060351038,411.16499862810684
13.200287748713663,1027.267903208531
13.201722229702682,571.2585926658771
13.21863028664427,631.0648463534212
13.219004636774002,874.9436372049771
13.249834138832512,1112.4383348505112
13.259260147395366,873.8576854251972
13.262465648921307,525.6626818709301
13.264551505195755,588.3276977491724
13.278031128738803,632.0326491651383
13.28297963087698,371.21425695729255
13.28856762769476,934.2137218896356
13.293736214959154,1047.5336596904174
13.30338692276564,911.692283530221
13.325998150564374,661.2061508668663
13.348184074379787,828.8347809380084
13.349227631162194,994.1709076402067
13.358022973453501,686.0572161628797
13.35834019347385,794.7889278278558
13.35879373748412,248.58134526092473
13.363079089126586,642.8758306547403
13.364741300020796,609.2254031591791
13.370073579838618,1058.8025517667243
13.373632373102282,643.197802138868
13.387527444075658,980.6353374866193
13.394739592396604,558.7195177997
13.403048191483208,1161.3956279428457
13.404185566075455,652.3582930826644
13.447503231534313,686.3725222000993
13.46570612490973,875.4529614683112
13.472093693292777,475.4030147046626
13.490532449196394,733.020553253842
13.504414146756517,612.7096706507454
13.520987083602051,412.39100880975246
13.54191767302109,1061.0873262947116
13.558601242576856,545.1177422687614
13.56728639913456,948.0927383081396
13.56782397702716,826.4116238610256
13.594336003391163,554.8902026241218
13.599271488815702,897.0337421711192
13.600661684643228,853.4931972931445
13.601285354721426,523.0364108096726
13.601370103286172,856.676309784428
13.608966065592313,1108.4452078343675
13.627675317268768,574.0357158741903
13.641843388187453,661.8930506694948
13.642617067368633,710.1950136849237
13.651757168314589,1040.8774148364587
13.666099854767708,1048.7784099983562
13.667727276812116,627.6252598187635
13.677957312045692,1038.8538544591229
13.708789314236583,407.63451451352404
13.736517652494058,762.0536393080637
13.764704735133591,611.8293588295315
13.764907747795974,479.40309628269216
13.790271737425428,680.4291920898353
13.79889623117947,987.9622629441596
13.800312463535647,1137.5301712136647
13.809053737704744,486.28204486395924
13.823292681547628,423.0989180526575
13.823830610431287,1576.4873374789
13.831314909182083,644.5805245695395
13.833874694572387,550.7829710083092
13.838186534049782,1177.7798505571996
13.843862556675674,1272.2226313818692
13.849157560715867,518.1036150513332
13.867737274983597,1042.161477278426
13.870866268371174,596.2407455912073
13.88143425352473,274.1456286807803
13.882947695637768,952.3103991467983
13.884856830937679,882.4669104369392
13.891655406431141,466.2099483253241
13.91338043010694,430.59287838915446
13.924578576232761,540.6258969606648
13.935079903369797,559.7159435378036
13.942916711812359,662.1986268873812
13.97285989932766,1440.6228307554231
13.980511175322363,630.014659800897
13.982701602094835,451.2323963741701
13.984559245432138,655.6390352778565
13.9848160720112,856.7211342943127
14.003450872591259,748.8167932158228
14.018509261220174,695.7138785747298
14.020567556599872,443.7714622710134
14.027591670801712,455.32931006563035
14.034740150522111,943.0140074958363
14.046565289248974,1507.0461134605832
14.082211062303145,673.9658626905097
14.084712073663468,783.8483567347035
14.091537334492386,981.9947819018358
14.095967980911155,906.1098100704928
14.116588674876425,828.7413589873338
14.127686167168122,640.4631271608345
14.143270849684995,255.21850424980087
14.143792268124457,586.5796019739456
14.144515818461514,728.3305485018876
14.14739786327982,562.4758940993611
14.152539153867565,878.3820909217679
14.158404276278816,639.6216356773309
14.174136792463742,1073.375920368996
14.192611970826192,916.833875508062
14.210399574929,433.9304705302005
14.239034271593596,915.8900592007635
14.264576305918354,487.10428398492775
14.284159936028232,879.9792756606048
14.295365838527687,787.7616721670444
14.29853744576485,881.5386472807996
14.300247523971393,740.3581224032912
14.311973697364806,618.3344430090727
14.329673549718791,675.094351858416
14.348068649252355,542.126292660113
14.348153499679029,819.0913888514259
14.349457959471124,647.9326897716226
14.350371334810461,903.1640491238683
14.360850770827938,1001.1463509369665
14.361158920647767,582.0807089207876
14.361607053930129,462.6679227382054
14.362589360546849,753.1482593632973
14.363467877686162,437.04635109150354
14.378049416278373,745.9776152773642
14.394866321382096,1100.271077403066
14.400937803167722,829.3636615956339
14.412180069832289,332.913018187416
14.459170213268067,1092.4300777564147
14.46545730914437,764.8339368096595
14.480981716198471,374.7029370051091
14.521063149944894,579.2180259148995
14.535774690156586,317.5921415940481
14.536195539643813,522.51051083854
14.537711091604478,600.0584745207952
14.53789834298459,683.9134561204222
14.542565888194531,700.9944565156452
14.55340249848814,408.27889662961945
14.557390952270453,827.8638547610709
14.583033618384889,554.3081032326818
14.593323862629404,688.458775507704
14.609992595994754,566.1761946234802
14.627380852131182,747.4217577976672
14.660194626831071,1170.054065893723
14.720646693344634,339.13795253044117
14.73787183171953,798.7902685710203
14.739998936699067,1163.15985496935
14.743700924474979,884.5222678559369
14.75202735098901,559.2327599728757
14.75329283574888,951.4427635450074
14.763424867788672,734.0773837779309
14.795842169959315,486.143159146536
14.815843412052345,638.3111935035859
14.850344956407639,477.3033129912868
14.856753000878598,431.20003240526114
14.863940685546368,1040.5212994300007
14.867216364459637,633.6378566714325
14.874833708748838,478.6865946419808
14.875576082172756,757.0036485948085
14.883942605505013,1217.7811569499913
14.889748976356714,1387.8628883310744
14.904914666976538,565.4505722763921
14.921223912868982,1213.7353116518698
14.924532427587792,902.0581576165946
14.93420675550351,1015.7107221739017
14.965925983270722,429.9869738876112
14.982482545207404,569.1443320599618
15.01970644419248,528.5918401128499
15.021072027785749,836.6454017462464
15.039369860992338,438.77603809060696
15.100133388082781,857.289566275595
15.108532892847393,615.1934551760286
15.1263710850003,653.2751264419695
15.129565300497802,458.51224927966103
15.13374588446709,456.75392728436134
15.154823098231532,835.7274262363316
15.16170029983823,1191.3724617386752
15.179880415647858,667.1611108617133
15.182350031997771,825.0232895386284
15.18424863646635,398.6155645017459
15.185000790048662,727.5109652824011
15.19295694149605,861.5500467944288
15.193253598585216,379.81122339628774
15.211906793126673,441.61592585372784
15.266350884914573,792.456075327397
15.274085046532946,854.8659209220425
15.276043987005778,1776.0098832174708
15.28099954815616,589.9281121518005
15.295852631292291,314.3937617114101
15.309026786631875,351.83683776305884
15.309125203008307,888.4444598917163
15.33226977367542,619.1314738217892
15.334211148719078,456.3691860213006
15.33809662359431,483.85697192652907
15.344734281231013,626.5439061115546
15.345723435643436,861.0736485159428
15.34717166884559,566.7071379269241
15.376063174862793,858.1522660169793
15.383539229894495,557.0758655654278
15.386972826366218,818.2238351918485
15.400007800251046,605.5647725800483
15.408496582210205,548.6093154855739
15.435157671987326,530.8824347040927
15.451613417052158,1635.2084527252584
15.451636911924993,511.54975929407675
15.453681798349862,518.1738064326538
15.45389437358267,685.0459181543597
15.469747775512133,194.21161144070328
15.471753562009326,946.9637994870469
15.492352322728493,801.4277790093049
15.503159343950188,687.0520000749847
15.510114761020759,501.2599163436351
15.513364682425845,222.16693634208903
15.526906067602113,976.1461813219262
15.535568583632084,631.4981775922516
15.563964167662903,1260.4311225341949
15.564381477562506,923.0367169099776
15.57384993805556,894.6895210833982
15.576471362610391,615.0967682901052
15.600647634838651,595.5942507574213
15.603755329130763,877.4402440095197
15.634864421384464,792.430237434829
15.660910331148784,803.2279837681684
15.66681270564834,1125.082377058916
15.677091096478534,1406.527966648116
15.685551840839707,759.6120600230694
15.687236851269859,1039.1102916741982
15.700954837509926,548.4391452600195
15.70393237090093,1217.1282207259312
15.704370772116931,728.8492202458227
15.736171948792617,1251.8420685498309
15.740398635246947,461.97586580522454
15.74170003587551,829.2488858453146
15.755827543385749,2039.0659131857276
15.757599885929608,1359.494965462789
15.766380807872338,434.7154667292526
15.797236832707654,719.0508127043469
15.801751426789224,1154.406792341667
15.804898928193325,580.5239990958967
15.815638182899193,847.113213024708
15.827649124310028,950.4144368097549
15.830764156820806,789.1210788691418
15.85063130553408,785.436282233791
15.851537005397063,621.1976420949203
15.853988904718904,895.7545014191464
15.858856217677612,790.0684841423998
15.867334820530232,1139.4935327267494
15.884413440296612,499.9670359197642
15.90685439457161,471.0140162481416
15.914688122935104,731.2978714755727
15.93333907010674,592.931519759391
15.947912268003279,739.4515132701071
15.962692299645369,2144.7215886055433
15.967561315638704,937.6071068078878
16.02119015165954,680.4979158528569
16.029984700577188,759.3713989870673
16.045471519480543,630.4647111529674
16.045816643558283,761.5628904589377
16.052029597221917,616.3256531663795
16.067813279450434,883.6203585584229
16.077699089571297,1082.378471871859
16.08196231492616,635.6796393885232
16.083646524017126,741.085364918322
16.086650890953024,707.4512858111348
16.09172450175174,686.6325148568682
16.0941822389982,638.6502044335606
16.123058416116464,1374.754033307919
16.123887475714582,801.084134688036
16.13129622087081,977.9302759607807
16.138958789322942,742.298090257397
16.145801037303954,859.7132366457755
16.168645458056517,941.2574694527796
16.17339242460389,768.4946183667292
16.17986116481029,805.5923044326076
16.208974878718323,765.5999232874685
16.213476936630286,456.0984731417914
16.223934875227997,372.9414293494871
16.27676637786317,677.750413536459
16.29322986625175,677.4453260756085
16.317869903012934,579.3212132034569
16.32065149988648,587.1011755003383
16.33964513945557,712.5389283824055
16.35228206243562,741.4907627249708
16.359744655083887,368.95328357964075
16.364575535371273,783.704545947781
16.381241251499887,603.6534994946828
16.389678136152952,817.5100211044531
16.417409583443032,622.4489538900067
16.423560147639932,1028.956358542262
16.42598916168481,615.6178361938141
16.4353485008603,761.31018624797
16.43893705953451,575.0179801518776
16.441028465785166,813.5818183894814
16.441685728268226,1040.2297654115248
16.44975089735499,700.2816848978346
16.45192389842441,362.6313350112413
16.482959355073717,981.9959482282218
16.520073764084145,1173.963539975532
16.531358442065766,690.8931918932279
16.539005722566458,643.7391153623763
16.57012115606892,976.2029371263062
16.59586013147282,831.8809171299553
16.612808272519487,1532.4733843299864
16.618006834372864,824.261655122208
16.635131361402273,792.2057828797925
16.65087180331284,598.6634491881994
16.666071425851783,615.0891118280332
16.673331157841858,959.3442792726505
16.689885242110904,625.1137989810064
16.694101867739164,251.33912156835265
16.70401420079861,640.0629861040585
16.711426247913096,674.3115380459102
16.711972698996306,512.1379043986661
16.733087653705752,506.911534481805
16.791668446435324,757.7734849831489
16.836423397847966,998.1079728110733
16.84922665572185,686.502353695978
16.858907536538027,1338.772943703327
16.884873405535473,536.4046650774101
16.90289294559625,978.445106682873
16.944129999072175,378.53183902538314
16.963418109134864,1101.9796286219628
16.970975494628874,467.93413291071124
16.973764480126306,658.7766221540836
16.977988742712114,956.6298890980374
16.9868766661466,1118.9186735200806
16.990364178635332,552.3658235272593
17.050190057854707,995.9770850268344
17.050723695703255,744.92824114078
17.05145758418803,690.2541776118742
17.053661026939153,742.410435710947
17.056833742761228,890.1288422353455
17.05871681706776,181.01448810772536
17.063020835369116,376.84689388488323
17.068226040396212,787.7239481291728
17.07879898633223,1201.227571403475
17.107126260894347,762.1516027304025
17.13848973373001,462.030849457785
17.146084537531124,1276.812398429483
17.156234266158208,548.4993354272829
17.159250165017284,900.2664051280981
17.177490018100684,1562.0778386603001
17.193632068320312,687.0328080257727
17.199458891649783,634.2232266882451
17.222112314478636,892.9798029372068
17.248843791444415,703.2353298306981
17.27521328585908,820.5982610058811
17.290814238314397,945.3222681958041
17.34483552600466,436.20497430088375
17.36903118879127,706.5418407028588
17.3809667638302,1322.2051306838098
17.401189953131052,509.88143489280174
17.401969241879783,648.1655191222659
17.418039193530035,912.68379036978
17.42320682081413,813.1855487609736
17.424907751926753,1013.9297833801379
17.48865917904834,1179.6038637797442
17.4962570743304,1310.9614588620095
17.516398303345568,735.1517855739355
17.524348729647045,638.1367024055806
17.529578202146354,619.3814985785381
17.56250466797178,1426.3968488245448
17.575615891831376,1104.6477344411408
17.578367414218746,863.5632484606476
17.650754097191566,1327.3707559508996
17.688388153496817,899.9523242298457
17.70323840612491,511.64733662163684
17.715233854352846,975.3689321503814
17.718675195541437,1133.2705593561802
17.72479264505364,970.168601612773
17.775566532007474,373.7712677191849
17.792567347820068,908.2760569697042
17.802092062074053,698.0188543585328
17.813210171193305,1962.5136108517652
17.82888662277287,652.5314718650176
17.83701834329031,670.1179822834983
17.855130734908016,816.0859603886622
17.86499425845932,1168.9735006936378
17.867969082571562,1048.221752519571
17.88243623028052,1052.048237100009
17.90231571726872,684.5916497783837
17.92295072099091,710.8126959154117
17.95594019719283,900.4257892346768
17.96810140964226,759.5662649820613
17.976767764602073,1169.5924066102334
17.996660906433362,739.663512410957
18.013636635730563,262.02329345579267
18.05105903034314,797.6016465459326
18.058476726864455,692.2391642917846
18.062196383881883,697.2434392311909
18.065090900228824,596.7710378397641
18.065751446206946,678.4557155866793
18.079852523556497,618.1087871846262
18.088929013279085,1029.7277468417049
18.126707751074605,542.3523900003187
18.13106317001825,1255.5029937828579
18.16140638349907,962.9628034144554
18.174586443017688,907.2871681392198
18.176976751952225,570.068544312156
18.185632402645865,1053.0257985411733
18.212534857532773,727.4900669366507
18.216483561833,387.0393082458166
18.22054192673295,434.88583427395946
18.222301808155862,810.8363301574118
18.263983188628572,623.9019369000613
18.26822698746355,778.573091055222
18.27511450536349,743.809037650369
18.29987752641796,833.4729814117811
18.3428352257838,763.8726185765041
18.343366837822714,1127.7675317960047
18.347424716499972,1103.0204845431458
18.37615397916943,1132.6386555869367
18.392282545575426,679.4304289035488
18.400002501923268,581.9245908770796
18.40198920935518,571.630494100267
18.411946895488654,565.6196079343141
18.419226774956087,562.398026365879
18.43427496975437,715.838557731498
18.466958561517686,1034.5041514139689
18.479833478832006,897.267898251221
18.50750538625107,976.9453856745021
18.517822230964384,875.9968651021018
18.52496142950531,1217.6106437194915
18.547902305235766,1071.0633753616362
18.562422615040532,1020.4244991502719
18.59747939317913,1289.7722281948393
18.602582883657306,386.2476962005384
18.60352595539632,513.7917712965826
18.60752798871181,1153.8280590252164
18.616312798998933,799.5578235011739
18.638077163674097,651.7880944243946
18.6487378486363,756.4947175070668
18.683709166655035,913.9906452195778
18.706702273799806,687.685284705078
18.71769901137577,870.5544990214605
18.71856282923102,573.5885201602011
18.719997944487886,418.5799947022214
18.734699533381217,485.53989561436055
18.747510582715222,938.396273265117
18.790944046395452,2347.494225589803
18.7949489300172,1063.3183377674416
18.804697060513718,530.9339358628711
18.813994134158975,1195.2623265890488
18.827516524396515,629.6037269593439
18.830794099463105,1054.067221432001
18.843021343176588,797.1837655860844
18.845506472579245,682.8075284892868
18.849003608609564,884.4771518619457
18.854677086968877,798.4958031704022
18.8687102084441,1835.7179497051652
18.87564227212124,963.4597530410273
18.89030394189774,658.4383734779393
18.890695275220196,1134.5069704941905
18.896565981140157,891.1895168718355
18.939720836366178,1034.3305405385302
18.956308668071415,711.676408637157
18.96259658679469,934.2673190491454
18.968473993455405,599.2435029984036
18.983792343590267,639.8187733145652
19.000622605313765,1076.7813051882001
19.014666598713575,871.3837916997668
19.03747516210842,915.9315283518911
19.066107355382655,941.3603384365697
19.10758561517423,631.6269054439651
19.109662540646923,629.7127347590612
19.119027598980665,922.9696511225446
19.125512564817654,865.274149083559
19.128093564961546,731.0535241869933
19.128176908319006,981.0692498396089
19.133091616249658,1036.548511566646
19.150077153825464,741.1299210810924
19.157289580374027,701.3902660066717
19.170347682918873,661.9875661949807
19.189148742088378,582.7226444140505
19.189818834412108,972.219119236612
19.195196891753312,861.4209520550435
19.197289418794526,506.01802170802165
19.19741014491683,1293.8161572446297
19.200344319478972,872.2426052815597
19.233304653411324,689.3505409946501
19.257665621664614,543.6467942965818
19.266029330186484,796.9725647945426
19.278184022660753,692.8029949876085
19.31481633509611,717.134466028379
19.326621074851346,1275.9405735969608
19.33589584084507,945.6087467327055
19.352659187377867,1068.4973983317147
19.366224826144162,790.8304860873483
19.377974169497975,597.9379882417019
19.388520134172268,784.6810519892254
19.423419897495478,1091.6181497414389
19.47750315975145,1589.852525716783
19.5024535439145,1503.0919914596648
19.533161974340032,118.85552645293912
19.548434344335874,812.5188075329153
19.551069664975103,1147.920351722182
19.565083067430805,968.6586687671805
19.581535731840177,1702.3750772906967
19.628349368890667,798.543898835009
19.634854912961373,1325.222081443856
19.65591907154817,1031.862596806988
19.67150562441543,1116.406608978858
19.674159571295718,770.5362876812933
19.67746009220093,722.6495684270267
19.726905105360743,936.9049703657025
19.739261873957048,915.2112812493684
19.747357169886072,826.1933139095233
19.761766302639444,721.0726408684046
19.76895383730914,659.1784622172682
19.813036071867828,904.5397739720524
19.823181843373277,844.1949335644854
19.835495929014314,1072.2418652067583
19.837909819291326,463.4612856019309
19.84338864244819,412.3502716944641
19.85747178158988,632.548631220594
19.863673303141695,1034.686740476426
19.87253389716443,912.1659118937772
19.886038020111414,509.5931974078827
19.890690912206992,1170.8830892013768
19.89223554756086,880.85192750027
19.90158850023795,814.2189212337253
19.90467812237398,873.0937057161785
19.927630886368206,1283.7764798047456
19.953076836247874,457.11265119665467
19.981209449053495,698.0746078187445
20.006371956677867,709.1140224549629
20.014614554939726,725.5838877884452
20.0264596630318,536.921287865245
20.030013803539077,683.3212774924982
20.098711929347246,1445.9579910323387
20.099942567051016,1214.8699931271606
20.111354113869083,1068.5322310286751
20.135667688000467,1417.4339685857497
20.15174081609348,598.1637336111069
20.191139157580437,802.1804070770205
20.198076154637192,1016.0891181423342
20.212647126585807,621.5942661604782
20.229089548361458,815.0570776574722
20.233829786987826,847.3492852502616
20.23431759856976,629.9559058268742
20.23472337336034,962.7437040579434
20.242693919576595,865.2651861176932
20.257560196505437,733.9134005240481
20.296053635624958,572.8747321488887
20.330361559397716,625.9862128274817
20.36173582659842,991.5577519321008
20.371549308391423,1032.5986178077417
20.381831707975948,690.0795553756097
20.38891690914852,910.3883543985892
20.39137312541243,538.0835112724577
20.392113393497766,1008.9718426654608
20.396376536746175,1780.5130870240378
20.414954687190402,1940.7078637589364
20.429909840818254,1438.6579173510179
20.45831160884177,535.3073963108478
20.481107581551896,1181.8161684658492
20.48691300947428,387.23414815137426
20.490652361876982,1257.2931683077065
20.49207852109498,666.2711950434878
20.521405652376643,508.6779995378633
20.552709788991706,839.2328115108587
20.583492439851852,794.7544092622
20.613302114478643,426.9351506125345
20.63525767266458,2166.141301616071
20.668716230419477,1233.58746674356
20.688029849477516,1113.14726580319
20.73760861758558,1040.0827366461765
20.745560963030925,443.2058119335144
20.753678022072563,741.8918010178271
20.761371121629963,795.325989442783
20.77167759410031,865.4310467651169
20.79212448008093,669.8114476301178
20.792731395374176,805.8790846878483
20.816278394885558,1032.0245898060289
20.830951642791433,990.4038103957622
20.86571629602986,1025.0028623942746
20.869424034932308,780.3022920434113
20.87325355134226,711.0389824083809
20.883112181550132,679.440155314734
20.927242179851646,776.8318864343348
20.92739742371282,1040.9086516728873
21.013849953524186,713.8842784070273
21.019286811163056,687.2039154728839
21.070102227213283,841.7594562109963
21.09887292962253,1812.73726375314
21.13419219284367,1324.0147300848587
21.154724029885074,980.1848907776597
21.157145755232477,852.1109359773884
21.16209114170522,1154.5608219889318
21.186711309383668,1387.4538798893511
21.23545296623979,962.9813073625488
21.259061751331956,1122.2405764016785
21.260486786925412,1251.9313091211895
21.267255497919905,626.1516107847316
21.28495260594366,555.4268225863594
21.318881295608776,1459.7759658538328
21.32184038623484,858.6090857891844
21.398225368833664,921.9212254822576
21.411898891873534,1426.4061725221957
21.413742480399378,642.6564624198495
21.464120964666563,715.3400056831249
21.465011282828527,883.7367011726394
21.47290671114638,1212.47347308608
21.48736813848518,657.2743131529802
21.491043282307373,973.8161575878449
21.51358730079562,640.026474876807
21.520869474192523,934.741885345982
21.537730769864538,886.4048327243938
21.53902188669906,1257.4351958011018
21.58009493327063,938.277917286554
21.580638645454542,1164.2521226074691
21.617459507629064,1011.7978607799132
21.666627574728636,1315.2951646520046
21.685430735355112,760.3232066236045
21.708420951379708,380.71002481891196
21.71111972261508,871.2168609652051
21.729574007677,568.325836925906
21.750307219457568,938.5419902652213
21.778835984659963,617.2055086802678
21.78038672562434,855.6465589486214
21.783845672789425,945.0926952511938
21.8038107194684,609.46620428144
21.825336150497606,758.4798321133691
21.844387945335257,912.6266702778461
21.848428793741732,1183.9048537052743
21.870205965440164,264.08324581383374
21.89886216999139,1447.3914394208496
21.90532156536574,2074.181365070989
21.93788162344663,208.2383685968542
21.93815916678409,720.3374613279404
21.938991736442404,1767.8672978213356
21.944330980545146,695.8978293509869
21.963735710770152,1089.2107658441757
21.985029286442114,960.1369834704653
21.99922537859584,201.51515953610706
22.01315945715919,1061.2819492741169
22.017477621667012,1657.692799862678
22.028980969970007,916.7998998011686
22.043894353075757,1020.3143763880498
22.056574142354293,813.9811650876077
22.14402010630465,897.2653091975369
22.24747026566547,465.6381977460646
22.262778456272372,983.5442846456174
22.290060707941848,649.1962846072919
22.290119899111914,643.237845786688
22.32579783933761,628.674107853882
22.32655421178265,674.5574610043417
22.338095608014555,1024.4282979042803
22.36060712814185,750.1616111158908
22.36160138595551,1807.6375189463963
22.387263721807358,787.2598987514698
22.456720097219204,2487.9871024656277
22.46874546903132,1051.4954863225905
22.490643799130112,329.7527402990273
22.49569206069259,944.4850175956042
22.55639107838624,942.3097567484283
22.58132667524933,873.0422140698998
22.62449971030128,1213.3022036717616
22.640583357741207,711.0821965431871
22.647839241384418,872.5822850912791
22.66250417106494,1334.756808045159
22.70045035905082,1067.0928504296087
22.711630811829764,751.1845884894993
22.731451516374364,1386.7243848266162
22.785034427653045,870.1135825204532
22.806260112801283,711.6114170402548
22.813396694140238,512.5062608438078
22.862448054450624,1233.3928553486971
22.869602348109765,699.5434865749423
22.870025549955244,693.5952559444146
22.89578331957,826.0676212092803
22.897801647824053,1422.439237625113
22.96281129593922,710.967905927402
22.980069436512167,621.941418687344
22.989465020870625,822.0275628213079
23.04033199128662,988.9621447662503
23.0417045334234,1788.710071684535
23.088898351192938,922.9036347141952
23.094963034265675,1165.398102702309
23.126562450962524,459.4326118103018
23.165132082562877,880.0018842391689
23.185687923033584,637.8421556432118
23.215831029685887,596.1402945378676
23.232822671487156,1161.1775580811325
23.252968025828523,942.2028319078486
23.342929287609877,613.4548730499508
23.348945921869927,886.1189942143412
23.366321019384486,492.5848508488405
23.384471991852706,846.8106606224349
23.39329567428922,305.82714720903357
23.393822540875135,1063.9295022176755
23.47429898988935,901.1369476458278
23.497861423838003,662.297402323367
23.500163519482157,1137.6785329712577
23.505073159112726,696.508639311521
23.53769893829849,883.7420836528775
23.56133676910531,719.3592435566482
23.56541499367404,641.9702387191292
23.57172661539437,1125.4702163533786
23.57554829374635,737.6762173958311
23.57748331880316,1117.156063345113
23.627835421183818,894.6498060861156
23.684228635495856,929.8939068937132
23.710037372716215,925.6347350035273
23.730195393412714,941.5077817711351
23.73595549836159,949.3182293004683
23.742011508653718,1035.288679531745
23.819688727348876,1639.1382582020522
23.820386302136285,960.3743316614718
23.82375463849735,2582.909404054294
23.845754960431805,1383.901513003849
23.846153571001764,685.5359215487088
23.85674432914766,1026.4513822183162
23.898698056729586,1153.3379449380052
23.95204500594673,1355.3311633978767
23.95306871483558,986.1727730717914
23.98505353819769,1871.6321410000323
23.99216434360278,943.4751234460008
24.004229275863963,1293.0074298039146
24.01701465922997,1160.1414318783004
24.0459612878567,1291.0599543659325
24.04815409399339,2083.304117688176
24.053270670672646,787.8716670349016
24.06011359348622,818.7737749548644
24.061100734953925,1382.5104352492822
24.085163043892976,919.8918792941804
24.100355391740095,749.6853748500955
24.16016878189066,815.3901648639138
24.213276701698305,1267.314805310221
24.241030653591906,927.8250180606211
24.252583317778544,468.29207747123655
24.264568218089266,670.0828150814519
24.266420657918275,526.2814608830918
24.283415752734072,1106.9933837606786
24.36703590159675,1008.6610451789169
24.370457855806762,781.6739408306028
24.370938467200176,1214.6274710153557
24.372562788223604,885.5976988204632
24.37877887698255,873.0515483542989
24.380352545867936,1085.9096943431405
24.398502170165557,792.6607393761711
24.40611878526397,2465.3647817863316
24.47144250183237,817.775797243814
24.48814614561661,1216.8619388827747
24.506261422917305,841.8336280706443
24.549166501166155,1277.2926861428964
24.55357914579622,980.9487526828525
24.567907403580307,1416.3122591292279
24.575973496116603,994.1325910474752
24.59186016136482,863.1235767774239
24.595488700740134,1295.4264484920618
24.5960397166632,839.4857719500478
24.63330507294654,795.5360884173738
24.658447379658583,1392.2849561647306
24.67553105639945,836.725028124157
24.675923571571957,747.8762406239165
24.68542968993097,765.8085032648349
24.693839198301703,836.7549230260867
24.738243264461744,2236.44256711126
24.738602283545106,725.8172784991751
24.745166842184062,1160.7206185759976
24.779486245226508,985.4180024234614
24.81963296670483,549.8410493829647
24.858147149190927,1535.6977119929602
24.95041643974264,769.6402038445327
24.95371444647037,1104.005963986881
24.975022658605667,1243.7421388274577
24.99708405072954,1109.196131110061
25.015877720984463,1091.1509272394683
25.01672481580499,1757.209445679554
25.061101209958906,741.9978134001273
25.063458733580774,724.8379432972599
25.103505209179957,1129.827610250263
25.109764022976265,1288.8755208114867
25.11518093409063,878.1859966260809
25.13158821547222,544.9963456747113
25.160303347124454,178.22529285526105
25.165129549517587,769.619796719063
25.168680872608093,864.4560566242661
25.18085644247094,699.0147333141889
25.188118345368366,1438.911644777821
25.24487676212493,657.2960027297636
25.25721002152818,1042.2327812624458
25.300615748340533,991.7867036912277
25.32732637649201,1928.0561569646884
25.327570973581714,1588.5668155668502
25.35784863108006,879.2670408307234
25.358356379933298,897.658177167641
25.362773125438707,1366.7055937720552
25.362791720182486,739.2900309948293
25.36918714307774,926.1759118965498
25.397438486989813,1057.1174913888246
25.483391108231217,1695.118012638534
25.486619085458642,1223.7877759496107
25.512623091351543,1058.9810384751977
25.521764764659338,898.9574060062204
25.535735288393425,1073.8386870464965
25.55557354085363,1069.9629147317364
25.57195790890853,997.787978706597
25.5761901151061,1096.6082646757654
25.583917805470946,1282.4347731450478
25.652691767958004,1017.188318061114
25.653310612495943,755.0090381916923
25.662114280155038,879.675363808256
25.72388629168654,806.2659977861355
25.73111464053386,773.3385331354973
25.751875564587863,944.1346952553278
25.757495504063627,881.9295611051217
25.785269777971507,1176.698001841947
25.809082099040097,702.6145418558095
25.814500577665967,1010.4193514478355
25.843108813942308,1039.3617123033341
25.849166157268883,959.1830068944779
25.8660603778917,815.9285532182136
25.866693064570427,1666.4450890977184
25.869078996976896,761.2001557000974
25.886946969660585,1308.727861951157
25.92757690608323,1343.040963365449
25.936359866740077,835.5135159503088
25.96236308090738,2021.0164727884537
25.986766611558778,1250.282059325629
25.98968451043902,807.4486654882446
26.026616450514553,1585.590877295089
26.08091012712066,1938.7055700677809
26.165248890851217,902.0971015914168
26.169836879677405,1004.6097477031691
26.17190796025625,1119.0324965217678
26.171942293837674,1630.1343985721626
26.203866762738926,1281.302141216928
26.22098157360506,1104.5269711164235
26.251848051776733,1349.0895876266766
26.262543836152872,1394.239587270271
26.282931918189433,1078.6440344304106
26.314245328705965,983.3303739129522
26.34397003429342,990.3166565226481
26.36268704346503,985.0142618734947
26.36684826527278,1166.305694280251
26.37454408781764,1063.4857136671658
26.425863432825736,1093.9392639358334
26.469892322842497,314.65167070479424
26.500437767860262,1309.6465346530908
26.56101719574508,1425.8802276706976
26.56776178376458,667.9431874423041
26.604371941394675,905.4285343202296
26.651373384448107,802.4721253170044
26.664888894436217,939.2363583554511
26.70485437270304,658.2158917002172
26.72267916171222,1497.2199659820149
26.73171822012796,775.1848676711093
26.747031421739962,1254.4476922626554
26.74895941778459,881.8371742067271
26.764834566803074,995.3417415096881
26.784847872398586,413.8275434648682
26.796130574257404,1047.4560079520074
26.87026521903863,1018.216674180589
26.873674126331707,1393.0605953739937
26.899215010132593,653.3585213205627
26.924264616582605,1219.1218558772277
26.931520094736698,945.4554196032012
26.993997611583836,1282.3183858769091
27.01298018463808,1184.5824871772643
27.013225830126885,679.8033694090375
27.034405700712796,1006.6431922742875
27.05501190859809,1378.836499786108
27.05734935245391,771.7294319934032
27.102931680495885,1319.714219492375
27.169735379651684,1854.2512370598427
27.176529933172333,782.5979371130059
27.187564892356022,975.1484490175156
27.23960046791308,1233.0466722984513
27.248831365318892,1534.5767090740358
27.258045395762792,1166.6058694216547
27.27537183718573,675.5213562809213
27.33412643202871,989.5265806311174
27.341885375300535,969.4404995772007
27.355664314466708,895.1648854249398
27.36637710762875,927.8414089516538
27.412900615492617,1321.5080514289687
27.424275969544397,1286.7038794350299
27.439472589251864,1411.15164315612
27.44708390369169,935.607335569458
27.457923807469797,1158.4672939160505
27.470373340997412,1271.9326843320189
27.49831533323993,1149.8552493363295
27.498977983118948,786.1515024404104
27.510073723460664,729.8299719037879
27.52643622919095,1448.1372128696844
27.590839464167402,924.2848784352626
27.59084395710488,838.2338007094464
27.62219384007335,1403.2844671296027
27.67631868565229,1032.2290703626331
27.68161300902011,1277.037923947278
27.687390964687438,1368.7637500677497
27.691046035049567,1650.8469340007287
27.713663346420617,647.3824880050704
27.771851750135284,401.9009139042812
27.83945891460462,702.2402216177852
27.994342597938612,824.1272603071079
28.002735741183642,1089.5219233172154
28.043061981723554,1047.4511664302952
28.065564780848263,926.0053304102801
28.077954822838365,1563.7595726916516
28.108271597432122,994.5835583925355
28.13229517738864,947.7867076928711
28.136601832754423,1400.9561753501835
28.151304870644708,618.0820524176464
28.187340934905023,1500.2555286679499
28.209206932559027,1473.9002736131047
28.21810715188576,1547.6932820462246
28.226252048258402,652.8480469505033
28.229494388410103,848.3055751230377
28.23693979384916,684.8235230206244
28.29163195516685,1515.2193416464306
28.305018035410285,1184.5598425308863
28.345901338183694,1046.1014906546718
28.38438567938283,781.9444845324986
28.39321267974708,1931.7756965486894
28.395002816580472,920.1180659724779
28.395206568078493,1047.6535575309047
28.414562730073158,1136.454959571926
28.420151623936363,730.0079771349349
28.430786036805557,1060.0569579882574
28.43980929929387,1141.2100697903188
28.4527524927621,1281.8384735504442
28.492265735883848,1159.430670621246
28.511370710847814,1449.9881767532236
28.538582080747574,1160.7685977442977
28.538679286130446,1276.199701946397
28.540304250502686,952.8910620027732
28.582040924367902,1074.896127319178
28.59838919561662,1466.472456482223
28.603274517649197,1233.5207071139516
28.604247898589165,1066.2631256308114
28.6297066964421,1382.5643918658398
28.63102972523484,956.711685185299
28.677360258112685,1092.5216126962541
28.681131758505444,1457.0674031762078
28.6832609495832,777.7037568542297
28.76018281189772,957.6313505889966
28.80513764680404,797.8963899037233
28.83744253115492,987.2460602655466
28.84834867081736,1586.7189537447928
28.892609049092698,589.4649500766667
28.91695619461052,1107.9061692106984
28.930444236341827,938.542299843832
28.94876553143331,1031.080509591655
29.02930799937485,685.7470152516638
29.043337088010958,1264.8987336137443
29.081849103994728,838.1726937460209
29.120484536656022,1347.3797673027925
29.128823804629064,878.4749500624954
29.248456756324686,826.3191498785227
29.255473861085193,1026.114888215797
29.280398088682887,1313.0189001834228
29.313855002289984,846.6802526514672
29.319022343179313,1020.5097482120736
29.32170950134946,746.0790414787226
29.339139548352705,1248.2664131123872
29.36069699948405,971.9668537299727
29.36927050783197,845.3670248536151
29.37154992871001,602.1473496804525
29.388220610184817,1190.152125536197
29.393502303873902,992.0089983422017
29.398451532511444,1086.4399016735752
29.42320958499863,1451.9030399698581
29.445889431513706,810.7083616865789
29.464657784330484,1590.3320049294157
29.504742487980593,1229.8802779715325
29.525642669940225,978.5358166761806
29.557384263262747,1404.7182193032825
29.57251521607759,1280.6122999099864
29.599834175984142,1016.1636932486653
29.606428356661127,1020.4675022496964
29.62425680686465,745.7445088968182
29.66150962700067,823.6579616135374
29.672550923891322,1024.4182621632901
29.67711757334814,1348.7358469131957
29.67964134176691,790.3381030342011
29.730754151097017,1072.2840947510147
29.742409669102017,2483.1205732678313
29.766569132648783,811.7420710627592
29.78657705268597,630.8899294969627
29.798109507045638,2153.085646146689
29.83152457027245,816.3411844588585
29.832427476466137,1023.7491797297978
29.869297812671675,1052.7475126292331
29.874833637927622,1088.717759527523
29.87960080486664,772.8366234355465
29.88154722586455,1426.9846265789074
29.883298202159267,1949.3829394871266
29.898022309003863,1117.9883532776064
29.94843799474893,1214.5474296502266
29.951124635570068,1360.1330604436596
30.047352644468674,1158.4306403827288
30.064210577431368,1076.3338893450573
30.074312150081823,1494.7134903693445
30.079503938886774,854.7107222857275
30.24316823278332,917.405669085998
30.243605597880787,1156.4709120053526
30.2642413585927,1242.9711031166516
30.279226489038592,895.596082955906
30.338199589381475,1257.400269998849
30.355573608164832,838.525495610716
30.36699956992379,873.4945487387978
30.414529757558284,815.2812939711695
30.461217985790654,1057.6183821495545
30.48201490472934,1012.1518070352004
30.484358277154115,1130.2476535404721
30.541559608475836,1249.9269656022561
30.575941840259475,1589.8749838863837
30.58768978932335,1062.2031755507967
30.612257571941882,1488.871297559011
30.63663041208622,1397.396291074592
30.665438953474222,1117.5573568354187
30.677834925691513,1104.0634021866506
30.71730095804719,1164.9076012639043
30.748743906091477,1015.4540916312726
30.79282389596051,611.6929971382191
30.803015571098513,2048.739228604369
30.87834813733798,859.0761985621501
30.887180588669025,1353.0758161238475
30.902161581896962,1274.4257702010939
30.9183332959401,1942.0044067692172
30.969232981702135,973.026608393627
30.973053769472017,1035.4729667811566
31.032051456915042,1744.292816519094
31.035277576522276,1381.6091901155976
31.04814065543337,1289.956487627828
31.109406281062547,941.2197258626057
31.113589096344185,1346.7413410802944
31.11483337801792,1372.5251646813017
31.1398051682786,1390.1100993226114
31.1484691489552,1044.903481380995
31.234355831876655,344.2128580444079
31.30873798081302,670.3643829430829
31.345677809033532,1039.9677913536214
31.34573132041828,1757.331425974381
31.3809016417938,918.6524847957064
31.38867689037943,922.0251998064202
31.409003044956307,882.0415950703579
31.44994240237793,1044.3678087909727
31.45841283030768,2137.0778948536486
31.52583487917218,578.4425418598829
31.59310655618424,1002.7497897317576
31.634015910004564,828.1746722663945
31.657570113238762,1156.6642075438408
31.688778940972497,990.9791620174393
31.69049835762644,613.7478426201397
31.712753839685547,338.53442670588663
31.717519244885807,2340.350109355297
31.753532728039545,972.8118050813054
31.75380996722538,820.2441728967115
31.78267364427097,762.1849942732016
31.787874124313475,1371.3456473084168
31.801408102705864,902.9892513976572
31.808616961062853,1537.953653285848
31.859625641774755,811.5493643648213
31.91328670401481,1098.9013551142648
31.93051656289117,1805.7467843965378
31.937599970733572,745.42043415394
31.945969648382743,712.0947217983734
31.985370103422156,940.9754229528398
32.01277075399048,1242.9819320489225
32.05461805142909,1467.9227823292608
32.11590440601299,1842.0198426230072
32.14067254074712,1101.4125483188136
32.147461448416834,958.6681886188005
32.16932804328826,1395.6711297710663
32.18024326651812,1093.737799893976
32.200245034430736,683.3810596501718
32.22597127561971,1253.1789669698219
32.23806401077786,1526.3741054470327
32.251189874116335,889.5329881333004
32.25165773078311,967.4012995622021
32.25775403470152,903.4407370632969
32.32502200858562,929.0290136040999
32.34648787583592,850.9697910542474
32.37930204889108,980.3340301330009
32.40405451218612,1144.2269227636457
32.427057726605426,1175.5151644741034
32.44854963967873,894.7769125887883
32.45579703672456,1014.3269974071083
32.48277781038064,946.2211905181915
32.50871340933213,1079.200010746239
32.53305391938693,231.0291417038915
32.563736697732566,266.3332875187841
32.56422509406684,1081.857557031568
32.59853227659505,627.2971636816801
32.68086124646743,789.4888133218774
32.6982883432629,803.1589220820822
32.73965698160055,1163.2767048302794
32.77723464454402,1243.169063387361
32.84534748523811,1874.062399964997
32.84907674085753,1006.1506546204108
32.86756547285131,850.4250889010004
32.89275850149261,1013.738104177519
32.95360084170261,1035.9532537041043
32.97110935740102,788.0242433811449
33.122549694970076,1091.941885562871
33.19878229620713,638.7228742872068
33.20255953022934,2257.481916307605
33.20559065084217,1054.7721874169467
33.23823512001968,852.951346353918
33.25052327554499,1292.8003104950828
33.27912716497394,932.3661102380131
33.30713240184468,1459.3078576216324
33.337925884682136,779.9811129811893
33.34480376587817,621.3701408551507
33.347221228988246,936.1710056505018
33.363256558591274,999.3460924990627
33.37417214839434,821.5455231154604
33.411719781254305,1444.1836032033652
33.4128819682669,1178.6138421508476
33.425089561831555,916.7066089195735
33.4557451629928,913.2460380658752
33.48240193479319,1037.1608815235256
33.48282092470299,1122.9046302645909
33.641491149732246,1182.1619002077698
33.685408158086375,750.9444082758777
33.7327387059147,2333.941278786183
33.75335894955697,1047.5961448782125
33.83987640328883,1334.3577110477645
33.840910474869816,1790.1736524911732
33.86376177934517,386.5774164482006
33.87351079212408,1063.2204366750786
33.87354513305763,1142.21124734082
33.87494213040554,2209.7420838093785
33.903542072783694,804.3565372529367
33.9471674559843,1194.721481082326
33.952432746466,1597.3092771757347
33.97350129234019,935.1571742635568
33.98185413178339,940.216405631979
34.001331665834414,1472.1698124085412
34.052477704666444,1965.1103177227942
34.113388575823365,1090.4279491055047
34.13874675224042,1846.3980428867333
34.1404272172781,1100.8660057563159
34.154293146408236,1598.9868243553249
34.18265679912429,452.6100941788862
34.25167318466629,560.996855757846
34.271685454181124,787.9666840225152
34.29069216433527,1039.9834649664538
34.30943105906499,1413.096616939804
34.34495134314375,1200.0972767388696
34.35084038286459,1130.6303306315476
34.37436247134838,679.9827040269387
34.435178657141705,1329.5206650856112
34.44024632309015,1652.303086724235
34.44144977723818,1051.7548190398218
34.452526010872134,1057.2928164909658
34.518223075168635,1112.309863260258
34.53747415500993,1417.5486124490444
34.572281378236084,1089.0412989171389
34.608123856605744,1470.2181888023683
34.67138434323897,1244.6162402677462
34.688713543973336,1437.6383255292485
34.84924387195724,1216.3764658700043
34.875792604886556,1057.2297544350567
34.886969121603215,2776.979030837689
34.88711018624599,1472.9609931481693
34.90154519631733,2157.9250046697366
34.93516620961691,1153.751500490015
35.00788525387634,1208.842117213153
35.0427861135222,1387.6026161408338
35.08260100192274,2286.37758660111
35.12036291606182,2683.766733863948
35.17391631562214,1526.4150338251004
35.23999879951589,985.1756056899133
35.25363040940101,1382.3457890230552
35.25677608044771,1574.6984088620559
35.27014477802527,1650.7550854977917
35.311347398687076,1359.853722485485
35.33172772966009,1220.9203142739864
35.353906147944826,809.3466431500708
35.35905849142,1506.722383777133
35.47179116416373,1399.375452589793
35.48063370762793,1558.2023603556165
35.4872866247415,551.0318728911027
35.50337567333827,1015.4203497377076
35.50911538717901,1466.177325508927
35.52255124957128,2027.6939162509736
35.52738029597094,897.8715719747877
35.56599800959907,174.78508694218297
35.613374769892744,1009.6050462432461
35.66478371863991,1187.9212290319208
35.694470359118895,1238.31872611979
35.7788893416855,1184.3301140695867
35.826184746932995,1566.1084735906834
35.83784864778863,1102.7101853432491
35.95512791246961,818.6945731549087
35.99472665341773,1372.38169033581
36.03550421181626,422.8169967613861
36.037650295147614,1240.1632496477484
36.07406629338357,138.99133328222123
36.15384068753883,291.70636932935184
36.16694858996789,1197.5730191502234
36.17303237865144,1036.2238049108425
36.20031294954197,503.01834837031276
36.21661782238402,1116.0307953910246
36.24127441499013,1838.0296540189247
36.30728128133342,1463.7988646531205
36.31718698449913,1666.411582345378
36.344834739327325,680.2804723822196
36.3861024056323,1566.5426186922593
36.42542107796771,1275.3788416141613
36.432908706547096,2501.0497616382127
36.50487496883375,2112.1825061043032
36.50959910053734,1750.4435225952031
36.55397706472172,1638.9280202382283
36.57042416171771,1040.9282903654705
36.574930773100505,1130.729393677073
36.5816371974347,1217.6176304775079
36.59318228900975,590.2231297544388
36.5974065957987,934.9638515046817
36.687466927092146,1082.0779176283065
36.709388371765044,1010.7912738306569
36.730523688067706,1435.6156848328635
36.76238027100908,282.15693473942736
36.77964691875968,2513.9851844744735
36.79930419577886,1314.8650479943276
36.832952923589346,1719.4674921649603
37.05595745442565,2018.4617756182486
37.057942641481986,1423.9234573888518
37.07788263702696,1171.387062476579
37.08805264569037,1027.9191318195951
37.14455794724381,1432.9468023461632
37.166976076321134,1165.47296536333
37.1714672748858,902.9044248027769
37.195794567462144,1182.1562356599525
37.202892300501844,884.2736697249052
37.2189504657008,1018.3265439939612
37.220944789930854,1267.1975124863864
37.274152428566595,2179.9134604939054
37.317727675684864,1162.5435222017031
37.398140380124005,337.5700388839999
37.515020999336,838.988572082127
37.608799875297336,1602.5608153869332
37.62081863716162,1776.1476184481417
37.64711328330668,1155.3243500754904
37.66603454040887,1621.053442024131
37.80692668418419,1379.8715376487683
37.928160654240855,1733.717226701564
37.93077850246482,1226.1539357855315
37.991614909585905,3636.540088022261
38.01863375077028,992.5647883725882
38.082309162398815,674.9736646502245
38.10891625945442,1458.5315103277103
38.201832021173686,1260.30710550129
38.20860042680715,1336.0674012877112
38.213311945470195,1403.8863442878355
38.22291659498296,1233.4356040840933
38.29155448099118,1129.8589849961493
38.31315791873635,1210.794522141092
38.32920405055529,1262.9420918290662
38.33301433782253,1224.0313523559273
38.40910748121496,1138.7348258483596
38.42028092041801,1514.6885354366057
38.43670741751248,1238.195516991504
38.44592600345095,1162.0706857956673
38.45073729550586,1712.333538336241
38.5232737658132,1058.1076335040134
38.55125081421738,1263.3345035663767
38.55456263787437,1031.2975558783594
38.61088081912794,1246.8974035157426
38.618587513107286,1493.1977079375786
38.655615656405644,1469.8072514078285
38.76498411794614,760.7585837364574
38.881748746420726,1269.6122192405599
38.960192261955854,1107.1046501819135
38.96536738098348,1005.493581929067
38.97781012024234,1272.9899177511945
39.02056633300572,1688.6239764006912
39.076422779255154,917.1647359670511
39.080097890657726,1683.0276943034307
39.12535827918873,1730.7685701793519
39.164783286757256,1202.9539405642097
39.18318637879497,1788.2684523817009
39.21814641696528,2646.3206346136963
39.22416393517324,963.9947748208166
39.297802296397094,1871.7022944175985
39.299850637515874,1214.550386436933
39.31838433475514,1258.1926296123522
39.322194128979845,1609.1650361046827
39.335206535957695,1003.2445129934655
39.34178432977478,1202.1260804666667
39.34560629504995,1452.7114418911056
39.34813693272599,1438.6993255359914
39.38416869614957,1671.4788289993069
39.397189910754605,1615.1214454075327
39.43460430012601,1093.0143280547352
39.45201263205672,1457.5383077439558
39.45643044849385,1423.543002406858
39.48199967189794,1987.1117632498435
39.539104710725496,1687.2910339912412
39.639363159671575,1740.3590327774732
39.64132633728423,1652.2899172005216
39.66725995142633,1756.117364232049
39.68265970293578,1361.982882459188
39.70138871707104,1459.1192358387607
39.704854439188466,1204.1013254271838
39.778974581575994,1752.8052772681817
39.79877663319894,433.12048418966606
39.84954994212626,1136.55960333884
39.89312447372777,1279.8009505462157
39.931265307812964,908.1119699175539
40.006670277415424,1233.326306258608
40.03664842093622,1055.9179786214402
40.087427265820224,1286.1263696249928
40.08756265887996,1622.8538641427942
40.09501976937349,863.1082866100378
40.10423122271459,2212.4458833658205
40.22668127484849,1004.1669849414393
40.27417641865168,1186.2632929716015
40.28729898920801,1204.95366298802
40.33340324127721,1353.83584113597
40.33644383462388,1035.8753996143541
40.36001695405139,1568.896472062938
40.43870621774522,1473.8765626668996
40.46032304260916,1094.9703299014413
40.4635461630869,1222.3590666460827
40.5305617353315,1003.6859703305146
40.53312709661441,1296.436744503865
40.555108356166784,1465.5018194520374
40.566762132108124,2038.533011301215
40.58071599066807,1025.036291068583
40.639220598641714,946.5892538793488
40.678983407128726,833.379228423726
40.69427951507396,872.6213258938685
40.73783284149454,1682.8228864774835
40.778697599677116,1100.7754708916052
40.78467967207189,1657.1625535351925
40.875974351952664,1153.5910448953591
40.8812672077197,1336.6767798990102
40.99118803017609,1264.5444264911903
40.99832062294058,2266.5100241999735
41.0153754396531,990.845760082579
41.031323247024375,281.6941779212458
41.08566900520577,1947.2371485158426
41.184158286989714,1778.935002865518
41.19732035876223,1546.2916354241434
41.35036168456827,1450.0969253794308
41.354444364533265,1547.663753512095
41.357544414559015,1765.0541515971818
41.38438377733678,1451.0568468953704
41.389887071471776,2272.936501203921
41.42219146773277,976.4834751243012
41.455677983715304,3325.2960440120473
41.50259119363909,1596.3541407062307
41.5079861928707,1822.8140406051396
41.53590948061856,1091.1220074259766
41.549067679051404,1126.000633156592
41.59785016030219,628.844747235923
41.683592760668034,1924.4642333897757
41.74752224207077,2940.7394554730126
41.79352126708977,707.38254035949
41.81005232273674,2490.922874026844
41.813639895706274,1404.5116872319566
41.8397929720295,1073.9900110045317
41.976443239402215,1669.250146975224
42.055959457536574,1007.2279326409517
42.08514316821697,1022.8535406378774
42.17068656511765,1403.4055893700602
42.21238897891453,796.9478347769314
42.224743825980795,960.6568328954563
42.234191180872585,1366.2162875953986
42.25718764316434,2134.9501697150004
42.494269720467855,1549.599512516504
42.50645171706401,1295.3103145248415
42.50883260898172,768.2057235810062
42.52654809076603,1355.3244358599852
42.62823956435386,1825.0975759327175
42.65639378593096,1011.7026629738178
42.6807948623682,1479.233427335528
42.7803104943705,1692.7214775687944
42.7890302591436,943.0412789852029
42.90299212883406,942.6550812373905
42.90371869808587,1346.8780104224193
42.92896777554506,1767.6571074266164
42.935662910815836,1519.406451650271
42.95975467358312,1268.4057901799265
42.996976542576704,2551.6805274002527
43.037571156403374,1349.3412758208162
43.05802971587946,1221.0774455912142
43.1569479432701,780.0814579879102
43.20084669246626,3708.485815817386
43.20461297727525,1221.3679427479783
43.22985526095181,1962.5940707121524
43.24771926316862,1332.328005312064
43.31603613485731,1323.5720504604642
43.31792431389886,952.4717184446895
43.3228642213071,1279.389576382104
43.41039663276797,1015.6018500600908
43.44195110732289,905.8375763986344
43.55636067144724,1480.6688912286256
43.57343705773883,1362.9591520675826
43.626038627161506,1411.836951701686
43.6603528607875,1167.7325097190349
43.66889367976364,1336.573758555511
43.691840695532846,1063.7544720210594
43.75878116411195,2301.76857529734
43.81240895004885,1310.4813069419754
43.83196035911169,1113.2689673481952
43.86222109096343,1289.1368148785534
43.958812091215805,2195.283803108788
44.01418035525603,1951.2066964370672
44.135637483926985,1901.9056925482462
44.13841647573463,420.25059094915787
44.182687420779985,1660.6966288479268
44.24624986183426,1450.3931159502931
44.272067131617405,1342.7138160543952
44.30274576041711,1368.3748694343187
44.361393158477995,1439.4654374904915
44.45223928813493,1313.479327912353
44.491793219557394,1222.9066776537634
44.493325796197496,1341.3849329129685
44.593732332279615,1342.638203064958
44.62337456506111,1611.0719953188514
44.641389231704125,1662.989288886321
44.64454243769296,1669.0054469217878
44.70611975482825,3051.486800430419
44.731306178331124,1925.588971179694
44.73581810432779,1837.3015112120297
44.73958413502373,906.3347471509305
44.79882707587785,537.1311777324191
44.80376276235347,1214.630522209113
44.80708095525188,992.9459834386963
45.037366608894445,1349.3821165986167
45.07439459077955,599.0732462672837
45.09860062570215,999.1221052329663
45.09942282209977,1164.751048098712
45.157445569046104,1256.521885230693
45.19484911606469,1448.9629232739733
45.20327122133676,1660.2821113102898
45.25898164602404,1590.6175397104007
45.369180925774344,974.7754219183169
45.38575392031498,1643.4841437763794
45.38628929913693,2754.958310641071
45.43560436806001,1575.2909400159301
45.46504302549147,909.8111868020834
45.685332203082,1459.2457718623755
45.83630161949395,1958.0048167795835
45.84074077556943,1453.2175146570717
45.89336460547929,2741.256874342808
45.94029619524531,896.7295803195525
45.9749758203543,1335.6764053363468
45.99213242978203,2172.2742178753706
45.99797844080331,1916.0850280719642
46.09310229599805,3423.2136711654375
46.097733248484474,1348.6262031066467
46.17723731695514,1517.0203530528793
46.24012223216596,1443.0312928168828
46.33146874918975,825.7197339031553
46.35994915824995,1313.3162188597003
46.376184416690194,1367.455821958903
46.39925208317072,1573.5977349323978
46.44650150406892,1422.2370666077838
46.4903712150026,1069.8070498611758
46.58475677380693,864.2385473106651
46.590998312632564,2621.5811260153687
46.6171498485528,1506.004541507782
46.61997333977979,1708.993162363267
46.66577901759592,1677.7239272433596
46.677895447319315,1906.717872863922
46.80415036657996,1432.6737522808482
46.84628289603506,1296.2021784698888
46.85527328789476,3228.875632559042
46.86734494003531,1328.1335506227542
46.87796842171542,952.4027835339942
46.98353200449219,1225.6839944526787
47.008989852078685,1635.7077784590588
47.11257463713355,1387.569198287511
47.117677084679144,1281.5240253630277
47.11876698780725,2220.1195076105187
47.134077133706796,1200.3317533350598
47.13839760504243,1227.4222924498251
47.175504229865055,1397.5352303523434
47.1941840729005,1237.5221103227798
47.213734396373184,481.4205368659634
47.21543900447682,1468.0455856550986
47.27103528273801,1449.8490026175625
47.29522600344444,1433.5871444942734
47.29882452104994,1209.5319186163892
47.30209061867572,1184.7366033276828
47.30377209197695,1564.5982890401172
47.3181268549738,1341.2734061623985
47.35167979451853,1290.0705064581186
47.390464104218154,1873.209007708361
47.395342707356804,1891.09003319973
47.43289206733607,1718.6096178966354
47.45445897382069,1440.0234044400702
47.46667774829916,889.260711652902
47.470451195525584,1680.0850719388345
47.591672189248584,1220.641955699642
47.77516153234683,2042.5894235091387
47.86117320143603,310.73119936706206
47.91222804836843,1918.5071785491682
47.93196385830561,1530.9356867776908
47.96682778129161,1253.6058779734617
47.96783539552871,1664.8780651593868
48.03786377357255,1643.0882617369368
48.0784980706585,1051.722784740392
48.10375260791625,1159.4266131925438
48.12903638012676,1093.0424523845138
48.244344189138246,1327.1614562794468
48.280391981966886,1974.71276881198
48.30309667638994,1794.1266090212637
48.346510178333574,2050.581973264041
48.36568628880195,1190.4891343838488
48.369215014071415,1464.0759781657357
48.42163145975519,1618.8080231814731
48.43806556561958,1549.7397072539302
48.490358872528304,1405.3039843792026
48.510222367054666,1008.1409024707111
48.514447157703216,1546.3211603934376
48.66744286979542,1510.0934194930687
48.674159176428475,1128.5589454622386
48.70081527232287,1409.1948366395598
48.71372109685581,748.5188505051246
48.73423638195527,1492.4940852924433
48.74322559269331,1757.9321900971709
48.807985149388514,1461.960450024856
48.81402685583589,1601.4895054130252
48.88537838094726,1757.2193154092688
48.90900514047189,1792.0316085750412
48.925240289276644,1766.1489293357981
48.9942970300126,1026.67061468793
49.000175401133674,1554.5760993772901
49.01229613814712,1145.580645534313
49.0372414413298,1765.7635665805897
49.04430738170595,959.750460506093
49.118868802232555,1294.2739720242228
49.1221585623116,1239.489981522593
49.1368431053902,1103.7256911347733
49.15053201185128,1720.6471465850404
49.18027446573137,3310.9494065582917
49.18687838122514,1371.9634438451394
49.22102401314078,1503.4099009793733
49.23723740703099,946.118384493429
49.307542987860415,1863.7391891584793
49.40634003892137,1756.5706439004973
49.42870840450951,1270.4480609014392
49.4518919664506,1471.197764455703
49.57693932220673,1476.2093914096795
49.62336083467699,2865.6249343300938
49.729119183729836,1142.2895094783496
49.739974848284874,3114.7150478441376
49.852408041101626,1151.4535215783903
49.861416642788754,1757.3030645638262
49.86464695157133,1432.9351807687644
49.870559807874315,2147.5529902389217
49.87632014624387,2799.7192400554577
49.88350113968636,1477.5269027879576
49.883709382974985,1926.2289392284717
50.002971134711515,1116.9842127489771
50.04923943130143,1461.8797873156875
50.203693343576106,1282.3885598770532
50.23452443849146,1655.8354333826983
50.24142472119638,2441.4010787825428
50.27014003716317,1268.2975530623605
50.277182045633026,1852.7908482874557
50.356615600096575,2146.7452186598807
50.3745938142406,1629.8299466944752
50.40166858003613,1342.5174012518498
50.423902215031376,2262.5159259846996
50.450627244067164,2051.1533385184343
50.57962631845476,1207.499965623435
50.608765062534076,1148.8950785897566
50.658294004186246,1425.6096287732303
50.659924238187614,1475.4837735662436
50.66123244715345,851.0460188097157
50.70014773243565,883.5483848816635
50.71160296992707,1922.8374719699805
50.77706703180593,1385.3583321059198
50.78578609054239,1472.567642734304
50.96512255113339,1895.8633924000414
50.980624830306624,1478.8567629724791
51.068002644603894,1285.8471984868827
51.10628683137293,1250.273357185537
51.13772287541451,2289.888578000208
51.16057745713442,1692.424564969564
51.20171464636269,1309.5182672404299
51.25541049599997,1777.8677777151845
51.33355882764454,1323.8836533670208
51.40483027043956,1138.3193273013392
51.414342880449794,1193.8551012459047
51.52870067111235,1405.80874024899
51.545009790355834,1623.7447832442242
51.596912427829466,2186.4487388037924
51.620154275099594,1434.3887079179747
51.79621756911911,2442.7140721505443
51.84509948706909,1589.8060230752785
51.847436347276926,1104.0071991832301
51.93011401388958,1180.7849672638674
51.94380622533936,1514.2537753474369
51.95863001566795,1625.5145119540541
51.97440225307946,1448.099636889742
52.07238871412392,516.546664440856
52.09761288111167,1362.5754800431007
52.103070678604126,1670.5983294288071
52.125123114397866,1722.1983751396197
52.14437895597143,1541.1088573884904
52.163181725150935,1500.5219050713213
52.163974468451215,1555.0062305299664
52.174317443386826,1481.1148810530096
52.19980200019381,1046.8472499520738
52.32771410787973,1452.1855178670778
52.351483830512734,2293.0089958883564
52.40742916750173,1173.5556092727154
52.419296162777755,1517.7747255407246
52.459594041160926,1612.5252308038744
52.47566989336224,593.1828286724859
52.57771597578994,1159.2331373750173
52.67978635798863,1506.6006330294847
52.69634702113194,1783.4625394937357
52.74915500249108,1291.3359643847643
52.811940558694914,1383.5750590134976
52.81232196709652,1430.288407213353
52.81517893300406,1189.8902741335266
52.94366064744827,1554.9142045413225
52.976761171390535,1469.8639402093065
53.01910916945053,1822.6662670425944
53.025812923219746,2247.23761444332
53.02600451172202,1806.445262442961
53.14470375460132,949.942478047924
53.148357934946944,1521.570055205739
53.15827920547599,1231.3015441297357
53.18768835677929,1565.818030517846
53.22558199056948,1325.9929741404653
53.29926109209009,1131.7003686217408
53.330354988759154,1005.20964447247
53.331729093929425,2344.5625108749314
53.42442488169672,1446.888899918828
53.439979326652974,1377.6593277616314
53.49148078767121,1369.635528772545
53.55151603805825,861.3877890412929
53.55597253543874,949.4342323647575
53.74446904243587,1801.4651809087695
53.776099097768565,1751.564307571582
53.78670428195983,1249.1752018681298
53.90603106130493,1336.6557302866713
53.92430961839773,1343.4880228054844
53.933385255327266,961.9421420048266
53.93625385052019,1343.331008198551
53.940855207776394,2320.2794372294466
53.9591220934426,1540.5225259545396
54.01610808685973,588.4983613206094
54.073981673258004,1930.7611668485833
54.10157787682783,1559.6467081178776
54.11062517442383,1538.4727630559012
54.169035571019776,2313.8987324850905
54.187754377750025,3240.9903927687037
54.23515302452142,1494.3123295223702
54.27576684489168,1140.1017371534506
54.28340697759813,1242.1852626123093
54.300983356702545,1719.820075794645
54.30950496412515,1151.3492585823171
54.324816487279804,1330.2369850944149
54.32878648966607,1410.1189329370084
54.44183632419117,1781.778311399175
54.467887875996894,1864.1382055800277
54.47737267407683,1500.5707323355427
54.57510826885118,1001.6148375160486
54.60264035316868,2058.8113004848424
54.63155213560822,1391.923660069785
54.69504933485496,1855.8723127466192
54.78225634685441,1540.4814142124005
54.785651929078085,1185.9284222751378
54.81187989163891,1439.7553936315667
54.87801970429928,1513.8967613831398
54.89801394485312,1815.177193951737
54.934890516138694,2747.645086504902
54.93535987138057,1326.0447454179705
54.93604816545485,1223.4006874713
54.940770512877634,1610.470075074999
55.09916776948103,3142.964126125934
55.18414171668519,1842.1813781978556
55.22801315428296,1310.6111801246886
55.24172205425839,1163.3991969226706
55.25835956160313,1096.2057962110573
55.29832567795211,1332.382273956385
55.368711505922874,1714.5502131320916
55.40936750268429,1372.9142274939795
55.7713513088263,1754.608114232287
55.79849561565288,1925.459136791191
55.83941620859105,1681.0584689685234
55.84379416264255,3109.456599755159
55.86017900722118,1514.896665748627
55.86884414673568,1324.0437877704378
55.876367359320284,3549.534875858278
55.87728907485052,1566.32214957524
55.91474603095503,941.1890309620045
55.94649928476474,3849.235562569828
55.9605323320161,1048.0099141616981
56.00201306981762,1980.8702486608631
56.042539839836536,3142.561359108322
56.080200795197015,1105.4376051272334
56.084047261683736,1554.0179272071618
56.10846846932509,2125.1204397061315
56.182836315194436,3850.1250539891757
56.20645495941335,1620.2573291336485
56.21173047973252,1786.9794698311625
56.2393644758813,2655.5932704797087
56.28577577212582,2458.8835586645196
56.36120171136963,2132.2293825501683
56.49132787963754,1912.9310522830262
56.49863233067481,1657.8779117993524
56.51548739764894,1665.4939300760002
56.586618427872054,1164.6379169229551
56.61160982671845,1586.852691237261
56.6480769274292,1656.039175286344
56.670137933835576,1389.4702909737296
56.70978047035305,2683.405712262111
56.73706514447167,2125.0764907965504
56.757797481433954,1472.7937715370201
56.76642933589392,1120.3541180580066
56.77457209398017,1513.0111709786097
57.02528302428982,1045.1254011575552
57.036216285553564,849.8565330997761
57.10527802235265,1267.6302636645325
57.12078873639075,1512.186599823423
57.21434263752553,1702.9967873437756
57.221527253090244,1497.251309895691
57.334820025209865,1463.4592002341935
57.38379359603414,1163.679671722936
57.42220788744362,1676.446800867851
57.52322749649602,1454.5464442362522
57.675709317884866,1332.5519303007695
57.89445290873118,1499.1784854768634
58.03197589167735,1845.9804192891324
58.058938163503626,1857.645068228449
58.069430568803,1066.63245789483
58.081111394118125,1578.1992781406482
58.099115559818074,1158.3261933832232
58.14692518591892,3275.9781475475324
58.164998343434036,2509.811240138539
58.17894512310886,3479.1452140127194
58.21613642015018,1910.3748278705873
58.219526320500336,1252.6475123461307
58.27744162212184,1546.0923989996165
58.27867068327032,2145.906571224377
58.29363732009597,1830.6904098316425
58.318578442021135,1354.9897796731934
58.34473586925742,1399.713506009804
58.35131665075187,1780.101401919589
58.39462613232172,2912.6132786880557
58.40715638713709,3010.6814186978863
58.42395145749833,1712.4700138407002
58.49164097432731,1941.9180851893896
58.635199903149896,1472.4347060074003
58.72008433142764,2043.2324358110372
58.72526131891573,2246.8895589596405
58.74109844244231,1404.8055162834396
58.9147603087838,1988.9092665713915
58.91770398914423,1827.384830392559
58.92733727023733,1881.1236527591059
58.97933105676384,1638.516309866436
59.17079194090252,1544.9305806085058
59.294354200119415,1393.2768791167698
59.324720351018186,1555.10173542494
59.343052746795365,1286.4630482503078
59.35759036298805,1963.3275453108822
59.380144341208506,2616.91064659371
59.43747029832366,1202.114853979604
59.5284383610217,1682.1352365104226
59.59070797278946,1455.4736659114283
59.620867262605316,1674.416956639342
59.668179817279,1681.4727595179047
59.680783937991464,1189.4644961784936
59.79380681531802,1265.6812055999517
59.827192283712975,2455.5616153443943
59.87533593943135,1477.6407964060609
60.00191560134408,1966.9174007145084
60.008729790441066,4132.123075708935
60.06892946334847,1262.6855216974368
60.107592423708866,1422.2244384913506
60.122026657996685,1573.098189555635
60.156813266112295,1262.3114555606915
60.23248729868783,1639.419795815985
60.23861526962628,1585.7303442406474
60.30576835987631,1386.4586958409116
60.333211273989946,2132.4467427247955
60.33984929490566,1666.10278532073
60.42057213902444,1248.0660676237953
60.459892373986804,1779.666976080069
60.461303570569726,1658.1542333138461
60.46843112004353,1367.808356941067
60.58473703777281,1945.160004433645
60.66263026442584,1612.3133721513034
60.7812283675421,2330.3894274592003
60.802497376671454,1927.8755719225906
60.848788140459874,1286.9823661106561
60.87699654535663,1985.6582872862186
60.91963671983103,1321.8805563841738
61.00176185111923,1474.0351645516587
61.004676231816575,1843.2888720693707
61.01393124294191,3815.226312871608
61.03280602813675,1571.0882614978066
61.06680703352504,1997.3102972384743
61.09353041559916,1691.3225741949686
61.13054463092749,1424.128580007045
61.172268511621496,1348.7548474685452
61.22387613247338,1500.0261478934626
61.235225809234635,1187.3830350258334
61.34523334873484,1702.6771689594877
61.36302587349792,1348.3371371350668
61.524507708161764,833.330496596133
61.54538458161733,1707.0395093811449
61.55445091088768,1308.687741619001
61.57040607122326,1356.8193126537615
61.66711482423125,1283.254116787848
61.74611958504465,1540.8690521252681
61.93535904425062,961.4228697693503
61.98581405439472,1559.8039602825302
62.02973704263195,2233.7101139308947
62.05535672804217,1716.360525554885
62.05658993781526,1560.9374183285192
62.11985748474399,1730.9587405049026
62.131418403133466,2277.305259332622
62.15917520479525,2973.0572455808388
62.29570454349232,1628.1412479902745
62.3071626938995,1504.0681926242764
62.449619481214995,197.4860974997193
62.52451821769182,1982.2661976416234
62.532220913112724,1568.3997282058026
62.6153918723503,1502.3209818466237
62.65430477887185,1419.688655918784
62.723707217520314,1315.910941590053
62.73082985529163,1736.579482560858
62.780343788501796,1761.24197217675
62.78206988425791,1721.2223396919887
62.809978576508,3194.255539364529
62.8211970421944,1375.720333718353
62.87692428418541,1635.9518804700015
62.909283503883216,1663.5001758408996
62.944542402961815,1454.1172891639208
62.979495875339126,1812.9879454302322
62.98246763030784,1758.6544784322455
63.08063207909436,3292.5871338787297
63.10597056511324,1625.4451896556043
63.14086151519314,1655.1421067357403
63.25602497561704,894.2260168537098
63.40146012403238,3471.216454551114
63.51048358942762,1460.802901759554
63.5163412727793,1691.4387748293411
63.53843535126725,1590.5461013741367
63.57763296463963,1548.5754549773214
63.61242025388492,1124.9956905842796
63.61514039000622,1697.3148102441244
63.629049356773066,1366.1903592934068
63.64558432015565,2510.621782164506
63.685457259947725,1077.4188462777527
63.72701112393406,1937.5045774105022
63.806865713677325,1656.057806522855
63.818212423982914,1476.9269533964746
63.82754937547543,1522.8310106280856
63.85716552162239,1630.5769945061759
63.88348270573488,1204.6035367117383
63.88857356204517,1895.6521768299185
63.961814307607256,1271.1798227213533
64.00712222991251,3458.7520482547743
64.01385989471191,1191.5660717494654
64.06001071434275,1550.00477711809
64.21035276740668,1688.1989100858625
64.22608052432315,2780.365144988451
64.2311858953235,226.09097984361802
64.26360301093882,2010.5486610188943
64.3062436829714,1440.9709875376102
64.33311707405664,1616.976270549362
64.36492358787564,1348.7878596307048
64.38048462674669,1566.1219348400894
64.38523485004816,1294.5178219274424
64.39166818164495,2953.1123130900564
64.44371740991983,1921.5291421684396
64.47870852658343,1559.4082020962273
64.49139766356438,1565.0765674561972
64.49516138308627,1775.9633235901406
64.5696132561493,1101.9226211331209
64.59122677679488,1454.459976582926
64.69288605583415,2150.605301816946
64.75716555051076,1380.536487520278
64.80378618863824,1857.1734602941312
64.92591009064108,1447.0908343442957
65.01736113631569,1849.0222219413106
65.03987731248617,1211.5423115954948
65.04651007919438,2245.875220422372
65.06541711059981,2013.9467935537245
65.06567525487026,1628.1880690162982
65.08414592033478,1385.806848456528
65.13575016165305,2653.5121138144646
65.14274726961366,2279.4376942892018
65.15960853570778,1515.2592487797785
65.16519785200944,1517.3817560481045
65.17201226808356,1558.9733803313165
65.31676240358684,1476.7860304505136
65.3338268429593,3868.7172081114527
65.34209456684039,1672.6734450006895
65.3999097213532,1594.270049204645
65.41422778498145,2654.5207136097897
65.50828958351394,3690.832324285736
65.5141384651838,1442.6738977834586
65.53204538779028,1995.3173543699966
65.62736683278808,1607.2073537210529
65.63609918203929,1272.6669370602547
65.68605845302045,3622.875253233026
65.73471250174634,1646.4272172023173
65.77562266729547,1728.128832041098
65.80953166338304,3016.920626046571
65.8823981305245,1887.8315860909495
65.95819716465667,2072.1035546556564
65.96756919615837,1777.483034360481
65.98929591901015,1679.7352093286977
66.03600661569726,2602.938410598649
66.04181424452008,1365.245443588163
66.05247132242948,1436.3378816587467
66.08089517424105,1730.7383314250092
66.0922092820465,1443.5798634046664
66.11994872507421,2194.678318778905
66.20669910176184,1826.2052450995754
66.31718483343593,1389.2362550353387
66.46303592461209,1653.6218762217666
66.46578396565701,2482.8086125343307
66.48249130578915,1801.8771916184935
66.53122908201294,3819.0418111547833
66.55682871745739,2410.6771464279027
66.63652658089904,1615.554107885248
66.64319521933794,1548.348160079032
66.89164386085395,2140.339932196123
66.93108656288587,1397.2654806525425
67.01755347741073,1875.023881800538
67.06518260395569,1372.1631787854678
67.08488948265494,1693.458917491852
67.16713679433042,1480.6435820278866
67.21248048512871,1546.0488103582766
67.24810084394903,4079.575298684776
67.27324909178606,2179.6939398780437
67.32869855078752,1669.6494549594493
67.34792785054651,1600.8793505365386
67.38173170150367,1490.920251595093
67.48708971291762,1274.1083425652164
67.62427159413801,1426.3602550282462
67.75642437800798,2589.1399722436063
67.77353043708081,1807.1030033398708
67.78588490589755,1825.6065004571212
67.83918489639746,1909.8432828621785
67.85539041330685,1824.6519356048605
67.92824364528815,1546.0938531477552
67.9407633099072,2787.306660106675
68.08301610553826,1480.2990956122221
68.1239200653381,1900.3535741660955
68.16221619196222,1650.9082705135718
68.16595198134837,1668.682463191017
68.18652717346868,704.3464088078931
68.2183990748481,1546.528334585898
68.2459568178615,2204.0684317748983
68.27726683490664,1540.0166796601388
68.3185021882291,1401.5940863785172
68.36262241188251,1644.750692206369
68.42470848306448,1272.0569578519255
68.48459695785186,1485.7622444406225
68.51226150681032,1926.6736709397805
68.51803215795053,1159.3735626869939
68.57503407669356,2415.2823161109422
68.6893652095805,3261.2323279742586
68.74651576956467,1580.532908278037
68.75779070409362,2110.082086331802
68.79102796786628,1916.3535184943655
68.83249037580754,1251.0141700234876
68.93770673295512,1631.898506251858
68.95016197149744,1588.1028165323628
69.09952341097414,1734.6343014831311
69.21223267541609,2979.866262242553
69.35237928038532,1782.7558020813356
69.36968675268781,1331.5186031950395
69.39455845866996,2124.659051297242
69.41411934221742,2009.079285065311
69.46367942158167,3281.5416854697205
69.58122899561431,1968.0672181256741
69.64220419648154,1509.7206806723043
69.72890417603594,2124.6270913428884
69.73925019525814,1896.982550810041
69.79148089626324,2000.78735229818
69.83537995254483,1582.5528725392003
69.835952753936,1841.2616467614794
69.84562401284029,1795.997778046077
69.87077766081165,1915.8692567655023
69.89111653528471,2194.524539930565
69.99387541495526,1704.46423571731


==> datapoints/efficiency.csv <==
bin_centers_keVnr,efficiency_mean,efficiency_upper_bound,efficiency_lower_bound
0.5,0.0005753290048726231,0.0006170713248053376,0.0013884700256798746
1.5,0.0015395248775645631,0.00510702542569028,0.0
2.5,0.03999290934862017,0.049604538914133245,0.02699514624316853
3.5,0.14422961914756013,0.17300654332363993,0.11942196635793341
4.5,0.32309756766790604,0.3580392061159941,0.2816678492573127
5.5,0.5076597749591838,0.5456682268961275,0.45956830994399855
6.5,0.636801369291994,0.6850166145031953,0.5972122002616874
7.5,0.7392556523933766,0.7818379694732385,0.6944942286724543
8.5,0.8038637106495059,0.839173013207625,0.761119509914668
9.5,0.8392017344326507,0.870480193026772,0.7967295297355157
10.5,0.8609191107678007,0.8905756789436434,0.8184600429978155
11.5,0.8739977565328744,0.9037245319541509,0.8324790747097834
12.5,0.8807527210690218,0.9115540357999445,0.8405875667854787
13.5,0.883499053717394,0.915691474222674,0.8445864611389613
14.5,0.8845518038191416,0.9177641309639892,0.8462766996842905
15.5,0.8857874877836512,0.91914240938212,0.8471759580779207
16.5,0.8873284902932523,0.9201691913016166,0.8476688469458814
17.5,0.8888586630985122,0.9209304781636103,0.8478567106565981
18.5,0.890061857949996,0.9215122714092316,0.8478408935784943
19.5,0.8906887776606074,0.9219835551335839,0.8477032127571619
20.5,0.8907575292925992,0.9223452440476599,0.8474473759468572
21.5,0.8903530709705617,0.9225812355164253,0.8470575635790036
22.5,0.8895603608190857,0.9226754269048453,0.8465179560850244
23.5,0.8884643569627607,0.9226117155778849,0.8458127338963428
24.5,0.8871500175261772,0.9223739989005096,0.8449260774443819
25.5,0.8857023006339256,0.9219461742376847,0.8438421671605651
26.5,0.8842061644105961,0.9213121389543755,0.8425451834763158
27.5,0.8827465669807791,0.9204557904155477,0.8410193068230571
28.5,0.8812121073523735,0.9192488261136221,0.8390438281604105
29.5,0.8787059480665134,0.9171141440508433,0.8355784805607885
30.5,0.8741348925476413,0.913362442356912,0.8293781076248032
31.5,0.8664057442202002,0.9073044191615288,0.8191975529530655
32.5,0.8544253065086329,0.8982507725943945,0.8037916601461863
33.5,0.837100382837382,0.8855122007852091,0.7819152728047771
34.5,0.8133377766308904,0.8683994018636736,0.752323234529449
35.5,0.7820442913136008,0.8462230739594885,0.7137703889208131
36.5,0.7425088842597772,0.8181722319439588,0.6655817228860119
37.5,0.6955491286429681,0.7829491576548098,0.6093627965583112
38.5,0.642364751586543,0.7391344496713699,0.5472893133775075
39.5,0.584155480213872,0.6864888236754395,0.4815369767833984
40.5,0.5221210416483246,0.6294934637586994,0.41428149021578037
41.5,0.4572967987746052,0.572187807702754,0.3476985571144502
42.5,0.3900606575227567,0.5121238396390166,0.283963880919205
43.5,0.32201933827521845,0.44727043326895766,0.22525316506984172
44.5,0.26035227617867684,0.38375147422446715,0.1737421130061572
45.5,0.21102644993636385,0.3274097933017048,0.13107389013177714
46.5,0.16958629771344522,0.2748089900234915,0.09676150970564261
47.5,0.13080658858670838,0.22219291433455807,0.06978544695052341
48.5,0.09680595581749409,0.1738056491406137,0.04912617708918936
49.5,0.07059341115318313,0.1345515275589207,0.033764175344410306
50.5,0.051395616100763944,0.10397565059197626,0.022679916938956098
51.5,0.037493644607126925,0.08028331121358642,0.014853877095596563
52.5,0.027168570619162443,0.061679802397557,0.00926653103710154
53.5,0.018958806442117716,0.04661141364744081,0.0050465762629177315
54.5,0.0124321178146675,0.03448842058577791,0.001915599379199362
55.5,0.007413608833843413,0.02496209536485523,0.0
56.5,0.003728383596677073,0.01768371013695968,0.0
57.5,0.0012015462002001004,0.012304537054378187,0.0
58.5,0.0,0.008475848269397668,0.0
59.5,0.0,0.005848915934305045,0.0
60.5,0.0,0.0040750122013872405,0.0
61.5,0.0,0.002805409222931173,0.0
62.5,0.0,0.0017528645178944207,0.0004480543059386463
63.5,0.0005724959095856519,0.0008760770719171829,0.001259278163808168
64.5,0.001257288114819588,0.00019523123731031954,0.0018575687404540125
65.5,0.001701300936995841,0.0,0.0021127349187072654
66.5,0.001729638473146034,0.0,0.0018945855813990178
67.5,0.0011674048203017854,0.0,0.0010729296113603562
68.5,0.0,0.0,0.0
69.5,0.0,0.0004365785657116302,0.0


==> datapoints/rn_er.csv <==
cs1_pe,cs2_bottom_pe
3.026757777640853,709.6323834326251
3.2991072647256487,944.8952624205932
3.447517046785123,522.0045096202375
3.452187076356097,1124.552135004002
3.554220320779109,802.8954493856062
3.6290840375071127,1091.489045110967
3.6442614324465694,1128.6265002551806
3.6826890280416933,864.411223581982
3.8241107106958907,740.9505209514832
3.931214240173375,853.0393718212498
4.209284386623949,857.5016853870533
4.520217993915281,705.0712459384742
4.530841498812322,937.0424126009779
4.585637554603039,1186.3044533361476
4.77164866457656,951.3437460651177
5.00806012029193,1036.0130024157932
5.215472660487421,1266.8524550417437
5.281113706391409,1374.2374985413699
5.410644000097591,1312.0363536091859
5.555034408838509,1143.4874697486205
5.61724175957346,655.2953326550803
5.645889467371774,763.7876731974167
5.768510828802846,1514.0761577750516
5.99826890719487,1425.9261595944733
6.023137140559129,1349.5601695186435
6.054721353385048,952.4491324110211
6.174616301967774,596.2810821555286
6.209624529653155,1380.0335979136223
6.313752993876278,1230.6743001493112
6.5875337532276035,785.2064415594725
6.6550898168035815,1627.5731600945148
6.708192986690392,586.0963748397178
6.786174761747077,1192.9429222544907
6.830893725084593,996.3040588043019
6.831920082765919,1372.1912235380455
6.898289663581409,1675.4634187188099
7.184043920518377,994.1604619556824
7.185422423985699,1375.9825977258988
7.207637065603592,1525.5600424359272
7.344938428813975,1258.2092081746716
7.583762673006845,1393.6124271629144
7.671343302919013,1240.2163694892504
7.683207210358603,965.5722128477192
7.7106982730790605,737.0993635768604
7.757075288133194,738.9195782262416
7.83447880050727,1162.2612007057176
7.868299963100355,841.2483990292683
7.882332715001894,865.1922832227463
7.912189184411659,936.2457242596531
8.012967714655588,933.5297974472879
8.533834471485193,1492.730924196406
8.576190798202447,1332.3462771149589
8.616430832070364,1034.2315632547334
8.627259451541022,869.951252941451
8.65833207842087,1339.1502749692518
8.704941342003622,1221.1820381732334
8.828434412315346,1091.484068852206
8.865178966298913,1012.808784069198
8.975484228387586,1196.223512271781
8.998796455442402,1121.449953465501
9.275301631226625,1149.1198147942798
9.603422165562733,1673.1300442416032
9.65813475031996,1097.0904648721526
9.718105664317136,706.9225183417051
9.837658556679173,1390.24662517835
10.071402297353018,1358.9214049462278
10.209521044766348,914.2491873367613
10.249528472985503,1102.5061141318936
10.513510038358618,1385.406323112521
10.554768881705456,1649.0078980488279
10.571301541513208,1458.2011039221964
10.690894075526558,2100.2252981125134
10.904132659720744,1320.6024085718839
10.977310354979863,1204.6008818392345
10.998363263081387,1464.0078155452152
11.073417633065219,913.8440861335275
11.121272594757329,947.4549157089044
11.221948650296326,2085.549826846603
11.565889342407445,876.2690220042635
11.580335331092954,1626.6740779549423
11.711493145454028,1097.657694881539
11.739737291716892,1271.2545938035537
11.840210779248764,1532.5261706577405
11.877144470379676,1046.9253610552917
11.877952158337166,1295.9506024515179
12.071711643450556,905.8124072656518
12.075885689389622,978.8554997013413
12.111019542423492,1177.906127390222
12.181025576582556,1283.2087671649908
12.231936731051064,1053.5465723299253
12.259825931020032,1610.1358854431667
12.290304634166205,1991.7699153305518
12.405497363406994,762.0969922909806
12.55865933520954,1198.0413166367634
12.63365081190932,1469.8277983918072
12.682718564410266,977.873344110904
12.832362696126438,1553.8277902569403
12.874457108927118,1449.6299236496536
12.950554096363476,1214.486930800097
13.133935743588154,1936.9024165929798
13.17808210364592,1178.602142490964
13.361357118262163,1032.9941648152699
13.41665683625888,1504.366507385971
13.426841636652625,1728.2248854613995
13.433789031736524,1042.240502469367
13.571248804797506,1354.7021103735453
13.635529862753515,1585.9297075304232
13.920641668303006,963.3323935175785
14.016679846728834,1842.27942965249
14.142779770181733,1364.0787509301283
14.146778731655331,2206.648922762129
14.152912106928852,1603.5015287144274
14.289173899497996,1339.8020721092835
14.317823742746896,1713.5710624563208
14.375702981268432,1228.8985845928567
14.462288350148242,1167.9008272793483
14.584882454014632,1410.2333027778539
14.632975111114774,1290.6925428078287
15.016148913105098,907.1226546210704
15.073290686103064,1317.2299060712323
15.127208414349752,1410.9816359656588
15.145528529610601,1539.7520737498116
15.27193844698104,1646.3610585274107
15.275825878714159,1738.64671320927
15.309726185428985,1817.5119260140286
15.353148172178408,1630.2989723469816
15.568758392075324,1433.788869421977
15.590051177800547,1781.6065303742034
15.765650063159,1133.4804548201669
15.943314254257643,1147.4668777910247
15.981172361086124,1815.1637692068746
16.055307835205895,1309.9384327082419
16.09299795044717,2469.6630765624823
16.178742972371765,1542.6656411449092
16.221701848483463,1940.4240210904663
16.267121996081414,1275.6912565841715
16.276493424324144,1197.8066897972499
16.298551924502362,1511.4350545622463
16.32954098871562,1300.291419418152
16.33126598684248,867.9716520292011
16.339313124784667,1784.4648547216232
16.429878142776033,1649.6501114003593
16.547755183978097,1473.3244194445715
16.652903319380357,1962.7578505395943
16.858234681978956,1781.8831318115583
17.058936533052815,1572.8175373604674
17.09039054954792,1421.4117664405378
17.469245214984312,1598.4896993289656
17.692492739697173,1413.228390261114
17.94419393436442,1503.692585569276
18.24629901281287,2128.722127680272
18.284288023571094,1524.7168205372434
18.362826747145164,1686.0874503979928
18.562459097609008,1613.5665717404322
18.64542281210163,1886.8711479738454
18.750607209055943,1344.9973533057182
18.87742150435588,1470.6697734534112
18.918011930025386,2011.2290498971151
18.974265944116496,2212.8137514462883
18.992840520329537,1137.3112670096218
19.018634618618762,1718.55505233083
19.053468449006573,1480.8938639490432
19.168778846407122,1225.9100841065447
19.229216949661918,1090.0313242736843
19.23240704194086,1891.519807003204
19.29200763939707,1695.1680245446837
19.459933905851017,2167.67679791518
19.49415995184063,1789.8441369112772
19.690054275852162,1918.0139999240823
19.726696354350338,1628.276394547827
19.807936310076002,2228.831714889663
19.995148398026913,1380.9363022313707
19.995267033829805,1920.9088041528887
20.058481988529365,1877.2973737741581
20.1401643594113,1314.7196184506172
20.272295789468444,1632.753613364884
20.317904446830994,1297.6371852864272
20.319487018236032,1094.242840979131
20.335435601955623,1672.8825112389418
20.379189944389964,1616.4805133956154
20.413214795349177,1372.8456452805344
20.464484666570115,1093.750586384167
20.48621684085049,862.7900752818506
20.48864427120543,909.3986916678678
20.50343125877407,1918.6612230003236
20.55751921183503,1209.5488636442021
20.78259551130725,1905.2047940915834
20.81383025987236,1245.705830795978
21.102820145709984,1683.569271009231
21.18348628674721,1607.5950715204808
21.324342580790585,1142.8503510237088
21.34698120417079,2417.6364993867933
21.42864036436481,1945.4093008954387
21.431762629322293,2587.0183393050424
21.50209600609753,1697.7605909785775
21.52028234271347,1751.791807071132
21.536400146963842,1205.4573331725342
21.618926217095805,1754.051223206936
21.671039653933235,1446.9781370199926
21.673569048414265,1201.8155398416438
21.686064967468837,1460.5918649869795
21.96420424135954,1814.695380465552
22.006673878029233,1534.1767120515178
22.107791515114968,2259.271871516153
22.19255835975332,1740.8745475488347
22.228973184766346,1963.379383489026
22.429791565232335,1933.6037369729545
22.463821892080432,1778.8670779351187
22.63328635307596,1457.951014557412
22.85092646579767,1506.1495860734865
22.851919155640417,1644.7242585457952
22.873744194371852,1956.9780768039764
22.89693223426184,1254.475896381441
23.059940709364582,1401.6846469096242
23.170543323266884,2473.9068568552425
23.427965440291246,1976.1485399399332
23.521682978953322,2166.268117432308
23.588776272426912,2430.2236378528937
23.638671479490768,1227.3004407117646
23.709853944100814,2103.995288032028
23.80089276983017,1500.3928453076928
23.886890716329845,2013.9954423464026
23.901599344027545,1495.5388532829138
23.902795652815712,1481.8332916870659
23.92243017087867,1655.0874637586492
24.213144689447518,1668.1200417858859
24.252928241145128,2400.966162260664
24.30814429163638,2086.4136338328444
24.434187136706896,1626.4797843391389
24.467371516337153,2361.791444594971
24.60936251262865,929.1087423711002
24.624184486412673,1352.592347144887
24.62870060342084,1409.1593283797572
24.651302367102744,1153.2719763712523
24.74057606872975,1883.8558414761887
24.842546008851514,2359.790139692368
24.910050436296274,1705.7675267718976
25.046219663712463,1677.389432533522
25.10962831194206,2658.1378396109412
25.295047938984,1723.599877055623
25.346561801970893,2379.9659139212067
25.410300677576743,2049.2823833676753
25.424230151043503,1247.6385386025067
25.5916370247337,2680.5268954801827
25.607052235864103,1418.5780662716652
25.624074925052128,2358.2459433607373
25.688218337946637,1487.2475039397773
25.79503206050572,1867.5835554506846
25.800235367031405,2093.3142939548634
25.83818989264455,2203.104675433892
25.87044196912666,1149.0755208582802
26.029056047111908,1417.1402158191559
26.259566110521973,1619.6478143472036
26.310610410535674,2046.7465696613551
26.350626154328893,2001.4504915022771
26.35463913374315,2382.233207982143
26.51298139062419,2494.564395884335
26.681841090269927,1743.405187231846
26.709950925616113,1358.5771518632755
26.72661564024793,1956.4789842833295
26.794303671204943,2432.5686048038333
26.81580662501915,2360.091811141485
26.819077192049917,1150.6839080103744
26.861021869475735,1820.2193289738898
26.974705867421108,2128.4499495164987
27.09414891166739,3031.3517052598872
27.254850256189684,2556.0972402738366
27.47570060092403,1558.8454961715752
27.49723715422124,1935.7922430222281
27.84192724622926,2625.420703119692
27.96631173645619,1694.3591581563269
28.15847206451849,2643.2640808833416
28.20070566045979,1845.9907636558178
28.248007331827466,2308.7086070404744
28.3184927181901,2187.486507220408
28.339220645802698,1643.5490317218837
28.378063554388063,1370.3859306374816
28.405156599937982,2257.5031550682133
28.44641196912653,2538.4669461531566
28.48079466269178,1658.0450811527912
28.59927637801411,1759.6457975141773
28.687850372188677,1901.8288066444998
28.68936764577461,1861.990076970434
28.743544450670015,1995.40723163361
28.957502317160788,2040.8580596998067
28.976287494659573,1854.5411702442448
29.157375467613747,2319.573928460539
29.63604460319266,2659.572447328552
29.67124374998275,1543.8171662555553
29.733919532039295,1871.957776637384
29.88893561098257,1897.286162693297
29.9937610426623,2249.2582950744113
30.125076720742072,2010.9774247855503
30.255194616722747,2104.1586738232477
30.39198783362758,2204.494256628219
30.50674705484994,1675.990743406133
30.61710469271634,2300.858797441192
30.914884665351565,2512.678608181074
31.017522950683542,1736.3740824165009
31.026726102363227,2077.7669856428297
31.2198789078725,1476.1245251708385
31.24298178711979,2192.834422529311
31.271390635527723,1771.7250323076123
31.54634387135593,1450.9072987315822
31.83581719540689,1750.8703552224922
31.848580906878624,2623.932827446725
31.938422231757386,1042.7103350320137
32.15133044244158,2198.6893005086904
32.152272534933445,1331.9500541958043
32.221036173345055,1837.0545102593996
32.30847575505686,2122.945253940259
32.69221171667709,3135.0342564819707
33.03807998958814,2739.401873408559
33.14336715166405,2087.2007272798965
33.167925394267286,2531.829313486738
33.26660009983061,2911.6600115815386
33.46339574184731,2153.5423067892775
33.805202143154474,2721.993001042384
33.80716819852023,2452.2060946972992
33.91319951997389,1874.0937623260409
33.94598371662482,2548.0334370998285
33.9776458165486,1726.1762535453652
34.02003958035493,2050.443170281587
34.16730831818995,2639.7882026764496
34.17221905748784,3263.161284763367
34.66598247413799,2785.4375072065686
34.856102349276625,2147.129317384463
34.8741739179593,3717.0811577777395
34.902670804513036,2646.095155487487
35.022692892561736,1573.4577639687436
35.126785672373444,1865.758987418427
35.24211736366033,1912.4488370215033
35.47249048046069,2069.5083482484474
35.4747740008861,1860.617354241692
35.56609692183201,1767.7290623532745
35.97159758296402,2581.1445383695377
36.23056905100157,2327.642080116784
36.27387700473378,1386.667214308456
36.36612354835279,1684.4748729528853
36.70467636956937,1763.548736711114
36.730462509572135,3008.2446991721276
36.73502550075864,2156.762498686754
36.813501077055435,2438.66900919627
36.84847673042577,1029.0758047336926
36.8595119484803,2345.864267750069
36.97954458336244,2990.4808797766264
37.16155273611139,1750.4296995884565
37.223726436941206,2128.3282683956804
37.24551528092661,2095.2669747119107
37.34999352156592,2518.883181104575
37.420271333435494,2509.504212845302
37.55127745380469,1821.435965719491
37.57104077932354,1347.3110025357048
37.60789328120791,1829.276662319244
37.66758915318769,3191.576789303742
37.80405828459652,1580.062526980378
37.94394896375843,2941.5890357574676
38.02953339453552,1734.6501902058365
38.0565915436282,1711.7299120655002
38.10366074786839,2125.197346209489
38.10523384071257,1861.6833169856884
38.123507081681964,1467.1066616776966
38.1399780998222,1352.5972712366065
38.21663180235191,3062.5499869184914
38.26288339756593,1950.0054388882036
38.31508649251964,1934.181534098892
38.494721713048875,2268.9934306529053
38.5672722476977,1579.9288639337694
38.593580021452,2070.5734304112343
38.59836461086343,2014.8649815027195
38.714909802219154,1304.56265453346
38.75970827517631,2852.785163571579
38.76317450353781,1687.0223359738104
38.89672683636854,2453.1353315957344
38.97526991230643,1637.7650412662888
39.00791580833811,2244.218286324558
39.071162156324135,1820.525754933857
39.096707558115895,2087.9640762614204
39.273093016709936,2822.7978383540762
39.31437109643184,1769.1699274167001
39.34368158032066,1852.069197871495
39.426556515599714,825.5475204145214
39.463074201392146,1695.8969937249005
39.625994134728444,3450.215382625845
39.761483983277685,3196.6810134651437
39.857600741413535,2649.143431935721
39.96095140579564,3000.444707873412
40.03314265803738,2187.6120681131883
40.050900696094686,2366.2575469935396
40.06403680123731,2075.145167850138
40.25067718872833,2517.510761061151
40.63517832287744,2524.421661868038
40.74367283928086,2175.1348091872082
41.056957725130815,1751.8480740825014
41.21219264969159,1555.1864425121428
41.25186868957826,2447.085948766792
41.264326066026115,2487.8288436160306
41.38185634583806,2409.9150298678665
41.41697750901403,1988.8894582741657
41.51035354510395,3076.039948867273
41.5332580804652,2008.0536854451564
41.75213099761186,2032.935962205801
41.968142000392845,2576.0472122343663
41.987944404897235,2266.0351460553043
42.08302023420333,2107.6823737746063
42.17374419510247,2909.7585428864027
42.22214447125907,2749.505736156591
42.241333232268516,2767.869539396073
42.29050414658559,2088.0363993178185
42.687968782383905,1992.856227811257
42.764850136675705,1570.330965374769
42.787317362312706,2055.216194249509
42.988250420574786,2358.417679575631
43.34119866397782,3434.5764014692727
43.40902190250699,1694.1726164223423
43.414314448803,3715.257827306621
43.55536946489519,2636.3379800004236
43.556874948835684,2593.621855369135
43.56937179429042,2910.566485727342
43.75878744363081,2232.1691811863093
43.83631970813485,1979.3671107141527
43.85542318498028,3141.3708415740093
43.95160129634587,1465.0307168521801
44.1286799749887,3348.8768264482565
44.15719298596923,1618.5040105947621
44.183117559732636,2355.4442066808806
44.18688817590646,2825.676736120228
44.20818517002317,2222.533868108505
44.254444892297215,2017.8732176686128
44.33318164383536,2615.56646399654
44.39711311174051,3072.9116884648724
44.4045079268044,2271.969259491116
44.413286299482024,1697.2282426832533
44.46726693638084,2401.807167613861
44.4812267838181,2505.5241014397416
44.645974059761556,2816.347036945061
44.76474932729616,3138.6578474863404
44.87160303115661,2041.6078133481337
44.8845313847512,2118.040917135293
44.952085282122425,2339.588129629288
45.012464785016164,2659.544458292748
45.17683810292874,1699.4160924601633
45.23743366639974,2113.9676290522775
45.32855481893739,3405.0144168402135
45.363446187981936,3060.923600005352
45.412342003284266,3855.9972336103183
45.54778696593621,1715.5085035396967
45.88197383641818,2527.9768950459115
45.96417548091631,2655.211410604124
45.974496200655494,1937.3797016187286
46.04108087496502,3415.950298341246
46.07971480635797,1985.847089600678
46.095040422835154,2083.062076934322
46.19188912241407,2353.8823561427525
46.43638218432761,2146.9943658245847
46.489194732504075,1853.5214722010749
46.53600379918544,1830.2107477237103
46.711582595913114,2362.246327706212
46.71480776196904,2294.889050751591
46.82964367904219,2075.9836553123605
46.83946739541875,2290.555689771539
46.89794806575992,2915.1934552234466
47.087583253196726,2407.987840289739
47.20995853051136,3649.0122576946405
47.28875551728311,2342.7101111324837
47.290736250364716,2453.096069141433
47.38469333693138,2113.855407871311
47.49290420600164,1911.0913851652122
47.564731889046016,2305.087848422476
47.69509343373147,2809.157639132099
47.78089481256211,2028.148310486356
47.84411220458651,1498.1139172274688
47.96386633460543,2660.2777564477065
48.28328353045981,2791.7322089816607
48.61184695761631,2612.749172448059
48.78854668600525,2215.1773454702798
48.79501725366208,1884.0861680524838
48.89045940717142,1570.6958745850088
48.895267986130875,2388.550639644173
49.131349410510666,3411.17290799065
49.19154928125636,3242.5659980500586
49.23253488244154,2917.2881126365533
49.31102225283098,2405.045494883626
49.31565359255001,1835.8713987396852
49.40689697654534,3238.576841632331
49.57575977473266,3753.076390721527
49.627642442028446,2860.23432262666
49.76524715699952,1672.1267574576734
49.96572264800625,1785.1749604747774
50.45604639930434,2433.1498289699757
50.48667498604277,2926.7297923867795
50.555767079129055,2302.814537359094
50.60384400415978,3185.812351238599
50.850132061475506,2523.9845063556554
50.96065703870636,2065.4362924923357
50.96411427932571,1723.0492107752868
51.12814139758848,3147.721719920645
51.211583321464786,3446.546543700208
51.2562969621772,2046.5660951860266
51.42242999338123,2809.857379457038
51.43566596572418,2728.2563878988763
51.46116317980386,2854.915152709301
51.47814059794746,2050.647983255823
51.485817525835955,2738.29621519208
51.56144970897708,4072.100016908372
51.84820159877745,2053.2137948187105
52.31590257018115,2421.6650480293138
52.37049330516038,2325.7083923591576
52.395347341803244,2106.161761440657
52.76370395412414,1991.4547571499284
52.90960780562136,2274.337563109094
52.92874245751227,2653.1007803884195
53.001824045856665,2588.9422812076614
53.00832286716695,2954.381706832964
53.06233525939206,2676.7176880288066
53.07482268145259,2609.792558456343
53.26207064754931,3127.223689534829
53.345616396491096,2464.616575595727
53.443445597823484,3012.470279742524
53.66573193508884,3554.1154472872577
53.81334782805607,2628.4069585650595
53.86669895836803,3497.147102291003
53.872471768874675,3323.760967181797
53.8893045831619,3638.7121018723724
54.03205380487452,3459.5189952424194
54.312655030268616,3004.035478049961
54.39643465847257,3029.534424511959
54.44231785069769,3149.808520198015
54.56323716175166,2789.461722473477
54.58164729611599,2485.4823733256853
54.693161140539814,3113.2245623647914
54.694468184460675,1864.972736681387
54.99098217367873,3750.5443668813623
55.32133448204149,2014.7824900405196
55.56510268386046,3004.650969975435
55.59493960457621,3097.947810202609
55.59865241530133,2808.1109120751084
55.65421199509365,2187.9345442134204
55.76737196044178,2410.4311098726207
55.792600639413195,2718.6407282874525
55.79372311328325,2249.796399313766
55.83135925456827,3566.3403940090006
55.904366823755936,3618.0200945803094
55.9276383496308,2206.994720655222
56.01112175003891,2832.6840864462233
56.13643087463515,3843.1650990090907
56.164272582897866,3565.2265599646703
56.175200973507344,2549.846108580016
56.32959176592976,2085.665785137664
56.383504792399435,2684.9983372814254
56.45307880098699,2729.9198259916375
56.55932656621917,3270.0804420864806
56.60606257478321,2393.0635954251234
57.130734726019,1552.3059224440892
57.317579506410766,3099.3243052924013
57.35691811032939,2859.7457544095023
57.527100977949885,2578.045321271397
57.6564716053399,3557.128790014138
57.80886211217148,3498.1500718255984
57.8731723750343,1661.6682618156926
57.87479955187882,2805.743845413849
57.95966758925215,1895.7415923081803
58.00076803736738,3378.859836615962
58.201019283203095,3142.4740501397337
58.20301512863807,2771.738730558749
58.34656989369887,4104.577948340092
58.41249944064657,2088.52257487929
58.68650491371545,3016.065226176589
58.81394288690467,3652.4516128011096
58.86385931041059,1874.3588479833315
58.87393444601548,2495.1788181626025
58.87668127764664,3171.249773990519
58.954649097249785,2441.362099597148
59.26710136197653,2094.7320653057427
59.28942316553548,2415.250145226811
59.313265255889746,2384.9366584762975
59.45398110915721,1975.0599087357455
59.648139093698774,2055.2413494149873
59.69005553955685,2215.861430591591
59.86257276043716,2701.524788903197
59.902265192683444,3509.600275271773
59.926610336388876,2651.825874575425
60.03571794308891,4454.192159936797
60.10753331023807,2431.6171560411717
60.129521612379904,2692.8759423416145
60.13962368165494,4094.563305860857
60.234898020064975,4125.636829450417
60.50771876228305,2178.8364799593555
60.51021329679111,2319.18585342806
60.58603035573151,3110.560185909746
60.65497755330398,461.46097600532073
60.71535197460253,1807.941072640236
60.72127201050216,3247.1093926013505
60.77166044013575,3027.1672349367886
60.818164721947596,2632.94351398899
60.89716979327113,3894.6561027001458
60.973033925874915,3324.032274311138
61.0866889165045,2428.768983416089
61.50260292415442,2828.08096511286
61.781600018677636,2780.819546891016
61.87024420802754,2510.361522424601
61.9673592436493,2246.089570831332
62.20738602580968,2323.399239852552
62.26018851840945,3028.250493485466
62.262945822101756,2881.7243649176503
62.38089590011077,3653.5079296614344
62.404696386266096,2893.3368227262717
62.46059731702189,3014.5239181434476
62.833019077001154,2015.3368801370145
62.91318367756594,2765.3385069490414
62.9563011623286,2691.8060477659606
62.997515840106644,4108.253596715503
63.20742475274528,1915.2128303958268
63.30069177449968,2159.300603866424
63.36282460788425,2339.220271803565
63.55828948843555,2883.8568801061415
63.57750154460746,3497.0462694578914
63.63455820661329,3992.855780212981
63.66778533869001,3281.2159700176353
63.74984317820963,2676.782098778963
63.801430245675874,2790.728644343347
63.907665365491994,3176.1555298357735
63.98679502120376,3263.2807599788503
63.98929668226174,3122.802249313234
64.06785897280497,2120.773042828552
64.13232206937437,3007.375120280669
64.18667580335432,3266.6313317343934
64.21032671534931,2716.370995037021
64.22253084792828,3084.5571314653666
64.47555259030332,2253.984461888365
64.49036839048676,2475.7187279974896
64.52325657210213,4710.61572065522
64.65955593731678,2069.2687626326037
64.7109689950912,3400.866074056377
64.80162996218496,3488.4268080775996
64.9160503989392,3907.3614621149773
64.96706594980787,1642.7130713371992
65.05614230225547,2689.285780738912
65.08435688480131,4136.946714735172
65.09130527727348,3642.3565464820895
65.4093882472007,3608.6464927947536
65.42506970835984,2526.4944690721927
65.48137158266582,2496.5122388973177
65.4831068219246,3044.164660053063
65.55086969598369,2685.6032474861345
65.68117278776663,2948.5870238663315
65.69645643037984,3069.0149994869485
65.83816992208631,2474.3129204036686
65.96351784109902,2982.9574498415814
66.18416443726346,3492.540836320242
66.19780620884194,3041.8628597907013
66.41980658889224,3902.984216751872
66.4744042348616,3463.755956140767
66.51071671569298,3108.847804131925
66.66631306003,4242.477049630868
66.77349268544594,2816.646813765914
66.77594231192234,3578.631168966388
66.79796914227336,3924.242157169301
66.90475303242692,2700.2859101719782
66.98158120215248,2974.1367850412366
67.0521050111638,3523.2944149858117
67.15717847595533,3559.644496072428
67.29757185545168,2995.2159027128496
67.35075054879417,2922.5797708865425
67.40700357412152,2812.3480068922377
67.53438957015442,2440.8514403888516
67.624410979196,3200.925812050751
67.6769133341677,2515.8073791714864
67.77657844659234,3230.7724031461653
67.82211854710158,2812.295376619166
67.8233876186091,2648.224873370659
67.9421973628605,3977.6824648484508
67.96718555557072,2743.2494384190936
68.00862776127906,2240.4958390792262
68.07184622568548,3453.3179880321254
68.30795214532372,2746.969775150759
68.4257668122018,3157.1937232982173
68.54585719274837,2782.341146325011
68.55965443194873,2807.707322290685
68.72137869688913,2164.908074550069
68.75279193768438,3131.0643820857913
68.77368028546334,2606.4153724474127
68.85731047955414,2412.569729126482
68.8792881145423,3321.588479892519
68.94252504276574,3969.5732666075396
69.14459070526937,2262.4843049550213
69.34852099416275,3501.076064646105
69.45511408957645,3323.2694749265606
69.48470004235787,3482.005023791629
69.6674834317455,2602.3917614873785
69.81079088388287,2210.5409133725525


==> datapoints/search_data.csv <==
cs1_pe,cs2_bottom_pe
5.8303031686152735,1073.3908203322057
7.854810558378404,1038.843868166673
9.62948232584722,1234.6643012229324
9.676154100680947,1390.5856450694407
12.00692192846168,935.636042844928
13.040451933170061,1487.7289413942942
13.108961796785252,1076.9486845181882
13.586904347013615,1374.5162051303237
15.639937883094035,1357.313413463124
16.60644605295238,1855.7057204923751
19.39857329771371,2270.229285030238
19.476503480298106,1928.4089164687466
20.17763066097359,1279.9274355274226
20.328489916350236,2020.5864247406726
20.369308191545997,1301.1627477768363
21.228683568828274,1585.719832805532
23.30437522812531,2300.803806192253
24.648014002832497,2575.555795859758
25.63408643341336,1858.2772702566976
25.743017133228477,1484.7051061625918
26.690639108740697,1063.6077458792734
31.207061635394894,1605.4455923197097
32.575522618791865,1678.0396695310576
32.636905419021105,1337.2878554070865
33.3327708373065,1506.0936632552541
33.34439741611686,2408.573115483882
35.62308748578516,2420.323848274267
35.9096529784606,1724.7638414992941
36.082595754364775,2035.1918314557686
36.51543484815875,2780.6976957515235
37.9780000481378,1700.7647348761286
38.97605288869818,2191.524540334759
39.970314869700815,2045.709001227096
40.04577810735054,2622.7261614412087
40.473714915502796,2129.984658720589
40.475708010046446,2696.77265358725
40.61359111353681,2409.0883161325387
40.80661726482617,2967.421852379111
42.96625500805658,2449.348639470065
43.96217842074884,2008.9869460176867
44.159790648076296,1916.2738184622986
48.14576010620931,2392.7275765105983
48.58737483336881,3090.140888056625
49.28159388160566,2271.9732575767557
50.24128235490616,2658.6270836874723
50.643283101478346,2088.234116427462
50.648872548991676,2339.809582251497
52.210685572799775,3440.2805361861633
52.40549592217394,3058.804702684971
53.71892458756156,3177.668765994909
53.83023745713831,2600.0075228114233
54.273321925720666,2475.048904154897
54.467435937473965,3696.7320045262504
54.56975604735362,2418.265208610347
55.200989387864865,3184.4022310427335
56.24605363124374,3236.514794822649
60.53356642996164,2440.4266443233946
61.532034430456406,2481.2026212799833
62.96506583126302,2615.4977078827023
63.27087930108746,3219.517874015447
64.60078740164136,3186.720202927873
68.03733634260425,960.0017169162907
68.98625534910434,3061.401610348541


==> datapoints/x1t_firstdata_result.csv <==
mass_gev,limit_zb,sensitivity_median_zb,sensitivity_plus1sigma_zb,sensitivity_plus2sigma_zb,sensitivity_minus1sigma_zb,sensitivity_minus2sigma_zb
6,153.70653696696823,153.78097534179688,440.80910668989685,533.8794185993833,153.62654113769523,153.62654113769523
7,32.12284998251195,32.10560417175293,100.32020857616614,120.63490229308125,31.998084074721152,31.997510910034176
8,10.005820120729364,9.894383907318115,31.069585350107694,38.45400294978672,9.768233081710937,9.766684532165527
9,4.069474821432604,4.045068740844727,12.082074339572188,16.159110369354373,3.9420457650417298,3.9394949923941858
10,2.0041456170335836,2.024369478225708,5.842958362663149,8.487049310516007,1.935636066028431,1.9325443470371044
12,0.7184662097794869,0.7638777792453766,2.1381730657380422,3.2413584610055466,0.6985619137852277,0.6936110345146086
15,0.2793806367995894,0.3310261517763138,0.8620433998488806,1.3667018503399953,0.2753491592089881,0.26935779831506046
20,0.12718768460434002,0.16317055374383926,0.3992411100312817,0.7016225693887227,0.12426776986838943,0.11898756624242944
30,0.07928461855901137,0.09842456132173538,0.22880221027120806,0.40630902408666625,0.07108017802653029,0.06559592782603287
40,0.07723082650534732,0.08659458532929419,0.19894896388979483,0.33815359677289886,0.062193320773229394,0.05539905520573288
50,0.0836842739284709,0.08779389411211015,0.20006962595604996,0.36600204092025335,0.06132962028384635,0.05452103551229351
70,0.10181871267410215,0.09860944375395775,0.22551812460928705,0.43810302887577923,0.06862051365503173,0.059697392037137954
100,0.13426105962492726,0.12276501208543777,0.2847463380028234,0.5414552592331057,0.08550207209435576,0.07393894810780402
120,0.15800080802997574,0.14105786383152008,0.3261214094670633,0.616173746153775,0.09730449822559988,0.08425213129287365
150,0.19576092234317144,0.17040133476257324,0.3903414478706776,0.7362664033354149,0.11651324017602287,0.10044218450116699
200,0.26041262027341394,0.2195026054978371,0.5032576845678671,0.9394796674403502,0.14980317076181093,0.1285811546176831
400,0.5200000000000001,0.41943082213401794,0.9469425324186536,1.7812649320220522,0.2869081467133132,0.24405822358553225
1000,1.2999999999999998,1.0243686437606812,2.3139995184333793,4.336353094771631,0.7037303687824068,0.5946482502263921
2000,2.6,2.042233109474182,4.607510383312693,8.615707107302114,1.3985709021373358,1.1798408925159853
3000,3.9000000000000012,3.0402108430862422,6.870078273333514,12.898204681396365,2.090790023441876,1.768523675277389
5000,6.499999999999998,5.100534200668336,11.532780671596447,21.46817298927746,3.4790829632519538,2.936978743778739
7000,9.100000000000003,7.105373144149779,16.012377745511895,30.021216405149403,4.85901043674191,4.10865496148778
10000,12.999999999999998,10.135174274444582,22.925197133397546,42.850408532809396,6.933118905349452,5.868613996717429

